Non-asymptotic error estimates for the Laplace approximation in Bayesian inverse problems

In this paper we study properties of the Laplace approximation of the posterior distribution arising in nonlinear Bayesian inverse problems. Our work is motivated by Schillings et al. (2020), where it is shown that in such a setting the Laplace approximation error in Hellinger distance converges to zero in the order of the noise level. Here, we prove novel error estimates for a given noise level that also quantify the effect due to the nonlinearity of the forward mapping and the dimension of the problem. In particular, we are interested in settings in which a linear forward mapping is perturbed by a small nonlinear mapping. Our results indicate that in this case, the Laplace approximation error is of the size of the perturbation. The paper provides insight into Bayesian inference in nonlinear inverse problems, where linearization of the forward mapping has suitable approximation properties.

==> data/x_densities.dat <==
  -6.0178637e-01   8.3811419e-04   3.0751646e-10   1.7160663e-06   9.6990774e-12
  -5.9803167e-01   8.6524695e-04   3.4492304e-10   1.8368432e-06   1.1046157e-11
  -5.9427698e-01   8.9318006e-04   3.8674286e-10   1.9657853e-06   1.2576230e-11
  -5.9052228e-01   9.2193491e-04   4.3347980e-10   2.1034202e-06   1.4313576e-11
  -5.8676759e-01   9.5153345e-04   4.8569330e-10   2.2503081e-06   1.6285619e-11
  -5.8301290e-01   9.8199812e-04   5.4400422e-10   2.4070432e-06   1.8523321e-11
  -5.7925820e-01   1.0133519e-03   6.0910132e-10   2.5742561e-06   2.1061624e-11
  -5.7550351e-01   1.0456185e-03   6.8174846e-10   2.7526157e-06   2.3939955e-11
  -5.7174882e-01   1.0788218e-03   7.6279239e-10   2.9428315e-06   2.7202776e-11
  -5.6799412e-01   1.1129866e-03   8.5317147e-10   3.1456557e-06   3.0900221e-11
  -5.6423943e-01   1.1481382e-03   9.5392518e-10   3.3618856e-06   3.5088788e-11
  -5.6048474e-01   1.1843024e-03   1.0662046e-09   3.5923666e-06   3.9832137e-11
  -5.5673004e-01   1.2215058e-03   1.1912838e-09   3.8379944e-06   4.5201963e-11
  -5.5297535e-01   1.2597754e-03   1.3305727e-09   4.0997182e-06   5.1278985e-11
  -5.4922066e-01   1.2991390e-03   1.4856310e-09   4.3785431e-06   5.8154053e-11
  -5.4546596e-01   1.3396251e-03   1.6581828e-09   4.6755341e-06   6.5929382e-11
  -5.4171127e-01   1.3812626e-03   1.8501344e-09   4.9918187e-06   7.4719931e-11
  -5.3795658e-01   1.4240814e-03   2.0635917e-09   5.3285904e-06   8.4654951e-11
  -5.3420188e-01   1.4681118e-03   2.3008809e-09   5.6871129e-06   9.5879709e-11
  -5.3044719e-01   1.5133850e-03   2.5645702e-09   6.0687232e-06   1.0855742e-10
  -5.2669250e-01   1.5599330e-03   2.8574945e-09   6.4748361e-06   1.2287138e-10
  -5.2293780e-01   1.6077882e-03   3.1827812e-09   6.9069482e-06   1.3902740e-10
  -5.1918311e-01   1.6569840e-03   3.5438798e-09   7.3666424e-06   1.5725647e-10
  -5.1542842e-01   1.7075546e-03   3.9445935e-09   7.8555925e-06   1.7781775e-10
  -5.1167372e-01   1.7595349e-03   4.3891137e-09   8.3755681e-06   2.0100188e-10
  -5.0791903e-01   1.8129605e-03   4.8820583e-09   8.9284398e-06   2.2713474e-10
  -5.0416434e-01   1.8678680e-03   5.4285133e-09   9.5161843e-06   2.5658158e-10
  -5.0040964e-01   1.9242947e-03   6.0340777e-09   1.0140890e-05   2.8975158e-10
  -4.9665495e-01   1.9822788e-03   6.7049137e-09   1.0804764e-05   3.2710305e-10
  -4.9290026e-01   2.0418593e-03   7.4478006e-09   1.1510136e-05   3.6914911e-10
  -4.8914556e-01   2.1030761e-03   8.2701940e-09   1.2259468e-05   4.1646404e-10
  -4.8539087e-01   2.1659701e-03   9.1802902e-09   1.3055356e-05   4.6969034e-10
  -4.8163618e-01   2.2305830e-03   1.0187097e-08   1.3900545e-05   5.2954661e-10
  -4.7788148e-01   2.2969574e-03   1.1300510e-08   1.4797927e-05   5.9683626e-10
  -4.7412679e-01   2.3651369e-03   1.2531397e-08   1.5750557e-05   6.7245721e-10
  -4.7037210e-01   2.4351661e-03   1.3891688e-08   1.6761655e-05   7.5741264e-10
  -4.6661740e-01   2.5070906e-03   1.5394475e-08   1.7834621e-05   8.5282297e-10
  -4.6286271e-01   2.5809568e-03   1.7054123e-08   1.8973035e-05   9.5993908e-10
  -4.5910802e-01   2.6568125e-03   1.8886381e-08   2.0180676e-05   1.0801570e-09
  -4.5535332e-01   2.7347060e-03   2.0908518e-08   2.1461526e-05   1.2150344e-09
  -4.5159863e-01   2.8146872e-03   2.3139457e-08   2.2819779e-05   1.3663083e-09
  -4.4784394e-01   2.8968068e-03   2.5599927e-08   2.4259858e-05   1.5359153e-09
  -4.4408924e-01   2.9811166e-03   2.8312633e-08   2.5786420e-05   1.7260138e-09
  -4.4033455e-01   3.0676695e-03   3.1302425e-08   2.7404369e-05   1.9390085e-09
  -4.3657986e-01   3.1565197e-03   3.4596501e-08   2.9118871e-05   2.1775774e-09
  -4.3282516e-01   3.2477224e-03   3.8224616e-08   3.0935363e-05   2.4447021e-09
  -4.2907047e-01   3.3413341e-03   4.2219308e-08   3.2859571e-05   2.7437006e-09
  -4.2531578e-01   3.4374122e-03   4.6616147e-08   3.4897517e-05   3.0782646e-09
  -4.2156108e-01   3.5360158e-03   5.1454008e-08   3.7055539e-05   3.4524994e-09
  -4.1780639e-01   3.6372048e-03   5.6775359e-08   3.9340303e-05   3.8709693e-09
  -4.1405170e-01   3.7410407e-03   6.2626579e-08   4.1758823e-05   4.3387466e-09
  -4.1029700e-01   3.8475860e-03   6.9058301e-08   4.4318471e-05   4.8614664e-09
  -4.0654231e-01   3.9569047e-03   7.6125781e-08   4.7026998e-05   5.4453868e-09
  -4.0278762e-01   4.0690620e-03   8.3889304e-08   4.9892551e-05   6.0974553e-09
  -3.9903292e-01   4.1841247e-03   9.2414614e-08   5.2923692e-05   6.8253820e-09
  -3.9527823e-01   4.3021605e-03   1.0177339e-07   5.6129416e-05   7.6377202e-09
  -3.9152354e-01   4.4232391e-03   1.1204374e-07   5.9519173e-05   8.5439552e-09
  -3.8776884e-01   4.5474311e-03   1.2331079e-07   6.3102887e-05   9.5546027e-09
  -3.8401415e-01   4.6748087e-03   1.3566721e-07   6.6890976e-05   1.0681315e-08
  -3.8025946e-01   4.8054458e-03   1.4921394e-07   7.0894379e-05   1.1937003e-08
  -3.7650476e-01   4.9394176e-03   1.6406079e-07   7.5124579e-05   1.3335960e-08
  -3.7275007e-01   5.0768007e-03   1.8032728e-07   7.9593621e-05   1.4894013e-08
  -3.6899538e-01   5.2176733e-03   1.9814339e-07   8.4314146e-05   1.6628674e-08
  -3.6524068e-01   5.3621154e-03   2.1765043e-07   8.9299412e-05   1.8559316e-08
  -3.6148599e-01   5.5102084e-03   2.3900201e-07   9.4563323e-05   2.0707360e-08
  -3.5773130e-01   5.6620352e-03   2.6236503e-07   1.0012046e-04   2.3096489e-08
  -3.5397660e-01   5.8176806e-03   2.8792078e-07   1.0598609e-04   2.5752869e-08
  -3.5022191e-01   5.9772308e-03   3.1586611e-07   1.1217625e-04   2.8705408e-08
  -3.4646722e-01   6.1407740e-03   3.4641468e-07   1.1870771e-04   3.1986026e-08
  -3.4271252e-01   6.3083997e-03   3.7979836e-07   1.2559805e-04   3.5629955e-08
  -3.3895783e-01   6.4801995e-03   4.1626866e-07   1.3286569e-04   3.9676076e-08
  -3.3520314e-01   6.6562667e-03   4.5609830e-07   1.4052990e-04   4.4167275e-08
  -3.3144844e-01   6.8366963e-03   4.9958296e-07   1.4861089e-04   4.9150839e-08
  -3.2769375e-01   7.0215850e-03   5.4704302e-07   1.5712977e-04   5.4678892e-08
  -3.2393906e-01   7.2110318e-03   5.9882559e-07   1.6610867e-04   6.0808868e-08
  -3.2018436e-01   7.4051370e-03   6.5530655e-07   1.7557072e-04   6.7604030e-08
  -3.1642967e-01   7.6040032e-03   7.1689286e-07   1.8554013e-04   7.5134031e-08
  -3.1267498e-01   7.8077349e-03   7.8402496e-07   1.9604221e-04   8.3475540e-08
  -3.0892028e-01   8.0164383e-03   8.5717934e-07   2.0710343e-04   9.2712914e-08
  -3.0516559e-01   8.2302218e-03   9.3687140e-07   2.1875146e-04   1.0293893e-07
  -3.0141090e-01   8.4491958e-03   1.0236583e-06   2.3101523e-04   1.1425561e-07
  -2.9765620e-01   8.6734728e-03   1.1181425e-06   2.4392495e-04   1.2677508e-07
  -2.9390151e-01   8.9031670e-03   1.2209746e-06   2.5751219e-04   1.4062050e-07
  -2.9014682e-01   9.1383952e-03   1.3328576e-06   2.7180995e-04   1.5592719e-07
  -2.8639212e-01   9.3792760e-03   1.4545506e-06   2.8685265e-04   1.7284369e-07
  -2.8263743e-01   9.6259303e-03   1.5868729e-06   3.0267626e-04   1.9153300e-07
  -2.7888274e-01   9.8784811e-03   1.7307089e-06   3.1931831e-04   2.1217400e-07
  -2.7512804e-01   1.0137054e-02   1.8870123e-06   3.3681797e-04   2.3496283e-07
  -2.7137335e-01   1.0401775e-02   2.0568119e-06   3.5521611e-04   2.6011452e-07
  -2.6761866e-01   1.0672776e-02   2.2412167e-06   3.7455537e-04   2.8786474e-07
  -2.6386396e-01   1.0950188e-02   2.4414219e-06   3.9488021e-04   3.1847166e-07
  -2.6010927e-01   1.1234145e-02   2.6587154e-06   4.1623699e-04   3.5221801e-07
  -2.5635458e-01   1.1524784e-02   2.8944842e-06   4.3867406e-04   3.8941329e-07
  -2.5259988e-01   1.1822244e-02   3.1502217e-06   4.6224179e-04   4.3039620e-07
  -2.4884519e-01   1.2126667e-02   3.4275355e-06   4.8699267e-04   4.7553724e-07
  -2.4509050e-01   1.2438197e-02   3.7281553e-06   5.1298139e-04   5.2524155e-07
  -2.4133580e-01   1.2756981e-02   4.0539419e-06   5.4026492e-04   5.7995201e-07
  -2.3758111e-01   1.3083166e-02   4.4068962e-06   5.6890258e-04   6.4015257e-07
  -2.3382642e-01   1.3416905e-02   4.7891694e-06   5.9895611e-04   7.0637182e-07
  -2.3007172e-01   1.3758352e-02   5.2030734e-06   6.3048981e-04   7.7918698e-07
  -2.2631703e-01   1.4107664e-02   5.6510917e-06   6.6357056e-04   8.5922806e-07
  -2.2256234e-01   1.4464999e-02   6.1358920e-06   6.9826797e-04   9.4718249e-07
  -2.1880764e-01   1.4830520e-02   6.6603384e-06   7.3465442e-04   1.0438000e-06
  -2.1505295e-01   1.5204392e-02   7.2275052e-06   7.7280522e-04   1.1498982e-06
  -2.1129825e-01   1.5586781e-02   7.8406911e-06   8.1279863e-04   1.2663681e-06
  -2.0754356e-01   1.5977858e-02   8.5034346e-06   8.5471604e-04   1.3941803e-06
  -2.0378887e-01   1.6377797e-02   9.2195304e-06   8.9864200e-04   1.5343921e-06
  -2.0003417e-01   1.6786772e-02   9.9930462e-06   9.4466438e-04   1.6881547e-06
  -1.9627948e-01   1.7204962e-02   1.0828342e-05   9.9287445e-04   1.8567206e-06
  -1.9252479e-01   1.7632549e-02   1.1730088e-05   1.0433670e-03   2.0414527e-06
  -1.8877009e-01   1.8069716e-02   1.2703286e-05   1.0962405e-03   2.2438329e-06
  -1.8501540e-01   1.8516653e-02   1.3753294e-05   1.1515971e-03   2.4654725e-06
  -1.8126071e-01   1.8973548e-02   1.4885843e-05   1.2095428e-03   2.7081222e-06
  -1.7750601e-01   1.9440594e-02   1.6107070e-05   1.2701876e-03   2.9736839e-06
  -1.7375132e-01   1.9917989e-02   1.7423535e-05   1.3336458e-03   3.2642227e-06
  -1.6999663e-01   2.0405932e-02   1.8842257e-05   1.4000356e-03   3.5819804e-06
  -1.6624193e-01   2.0904625e-02   2.0370739e-05   1.4694799e-03   3.9293895e-06
  -1.6248724e-01   2.1414273e-02   2.2016999e-05   1.5421058e-03   4.3090883e-06
  -1.5873255e-01   2.1935086e-02   2.3789603e-05   1.6180452e-03   4.7239376e-06
  -1.5497785e-01   2.2467276e-02   2.5697702e-05   1.6974349e-03   5.1770380e-06
  -1.5122316e-01   2.3011057e-02   2.7751066e-05   1.7804163e-03   5.6717490e-06
  -1.4746847e-01   2.3566648e-02   2.9960124e-05   1.8671361e-03   6.2117089e-06
  -1.4371377e-01   2.4134270e-02   3.2336006e-05   1.9577460e-03   6.8008567e-06
  -1.3995908e-01   2.4714149e-02   3.4890582e-05   2.0524032e-03   7.4434557e-06
  -1.3620439e-01   2.5306514e-02   3.7636516e-05   2.1512704e-03   8.1441175e-06
  -1.3244969e-01   2.5911595e-02   4.0587306e-05   2.2545158e-03   8.9078295e-06
  -1.2869500e-01   2.6529628e-02   4.3757339e-05   2.3623136e-03   9.7399832e-06
  -1.2494031e-01   2.7160851e-02   4.7161946e-05   2.4748437e-03   1.0646404e-05
  -1.2118561e-01   2.7805507e-02   5.0817456e-05   2.5922923e-03   1.1633387e-05
  -1.1743092e-01   2.8463842e-02   5.4741256e-05   2.7148518e-03   1.2707725e-05
  -1.1367623e-01   2.9136103e-02   5.8951858e-05   2.8427212e-03   1.3876754e-05
  -1.0992153e-01   2.9822544e-02   6.3468959e-05   2.9761058e-03   1.5148388e-05
  -1.0616684e-01   3.0523420e-02   6.8313518e-05   3.1152180e-03   1.6531163e-05
  -1.0241215e-01   3.1238993e-02   7.3507823e-05   3.2602769e-03   1.8034281e-05
  -9.8657454e-02   3.1969524e-02   7.9075575e-05   3.4115089e-03   1.9667660e-05
  -9.4902761e-02   3.2715282e-02   8.5041964e-05   3.5691475e-03   2.1441985e-05
  -9.1148067e-02   3.3476537e-02   9.1433758e-05   3.7334337e-03   2.3368764e-05
  -8.7393374e-02   3.4253564e-02   9.8279392e-05   3.9046164e-03   2.5460384e-05
  -8.3638680e-02   3.5046640e-02   1.0560906e-04   4.0829519e-03   2.7730173e-05
  -7.9883987e-02   3.5856049e-02   1.1345483e-04   4.2687049e-03   3.0192472e-05
  -7.6129294e-02   3.6682075e-02   1.2185072e-04   4.4621479e-03   3.2862697e-05
  -7.2374600e-02   3.7525009e-02   1.3083283e-04   4.6635621e-03   3.5757420e-05
  -6.8619907e-02   3.8385144e-02   1.4043945e-04   4.8732371e-03   3.8894446e-05
  -6.4865214e-02   3.9262779e-02   1.5071119e-04   5.0914711e-03   4.2292898e-05
  -6.1110520e-02   4.0158213e-02   1.6169109e-04   5.3185714e-03   4.5973308e-05
  -5.7355827e-02   4.1071752e-02   1.7342475e-04   5.5548544e-03   4.9957708e-05
  -5.3601134e-02   4.2003707e-02   1.8596050e-04   5.8006456e-03   5.4269735e-05
  -4.9846440e-02   4.2954389e-02   1.9934952e-04   6.0562801e-03   5.8934735e-05
  -4.6091747e-02   4.3924117e-02   2.1364598e-04   6.3221027e-03   6.3979879e-05
  -4.2337053e-02   4.4913212e-02   2.2890724e-04   6.5984679e-03   6.9434281e-05
  -3.8582360e-02   4.5921999e-02   2.4519398e-04   6.8857404e-03   7.5329123e-05
  -3.4827667e-02   4.6950807e-02   2.6257039e-04   7.1842948e-03   8.1697794e-05
  -3.1072973e-02   4.7999970e-02   2.8110435e-04   7.4945165e-03   8.8576025e-05
  -2.7318280e-02   4.9069826e-02   3.0086762e-04   7.8168011e-03   9.6002046e-05
  -2.3563587e-02   5.0160717e-02   3.2193604e-04   8.1515552e-03   1.0401674e-04
  -1.9808893e-02   5.1272989e-02   3.4438973e-04   8.4991962e-03   1.1266381e-04
  -1.6054200e-02   5.2406990e-02   3.6831333e-04   8.8601527e-03   1.2198995e-04
  -1.2299507e-02   5.3563077e-02   3.9379618e-04   9.2348645e-03   1.3204505e-04
  -8.5448132e-03   5.4741608e-02   4.2093260e-04   9.6237829e-03   1.4288238e-04
  -4.7901198e-03   5.5942944e-02   4.4982213e-04   1.0027371e-02   1.5455876e-04
  -1.0354264e-03   5.7167453e-02   4.8056975e-04   1.0446103e-02   1.6713486e-04
   2.7192669e-03   5.8415507e-02   5.1328618e-04   1.0880466e-02   1.8067535e-04
   6.4739603e-03   5.9687480e-02   5.4808815e-04   1.1330959e-02   1.9524917e-04
   1.0228654e-02   6.0983753e-02   5.8509868e-04   1.1798093e-02   2.1092980e-04
   1.3983347e-02   6.2304708e-02   6.2444739e-04   1.2282391e-02   2.2779549e-04
   1.7738040e-02   6.3650735e-02   6.6627079e-04   1.2784390e-02   2.4592958e-04
   2.1492734e-02   6.5022225e-02   7.1071265e-04   1.3304638e-02   2.6542073e-04
   2.5247427e-02   6.6419576e-02   7.5792426e-04   1.3843697e-02   2.8636330e-04
   2.9002121e-02   6.7843188e-02   8.0806485e-04   1.4402142e-02   3.0885762e-04
   3.2756814e-02   6.9293466e-02   8.6130193e-04   1.4980560e-02   3.3301035e-04
   3.6511507e-02   7.0770820e-02   9.1781163e-04   1.5579552e-02   3.5893481e-04
   4.0266201e-02   7.2275663e-02   9.7777914e-04   1.6199733e-02   3.8675139e-04
   4.4020894e-02   7.3808414e-02   1.0413991e-03   1.6841731e-02   4.1658787e-04
   4.7775587e-02   7.5369494e-02   1.1088759e-03   1.7506187e-02   4.4857989e-04
   5.1530281e-02   7.6959330e-02   1.1804244e-03   1.8193757e-02   4.8287134e-04
   5.5284974e-02   7.8578353e-02   1.2562701e-03   1.8905108e-02   5.1961479e-04
   5.9039667e-02   8.0226996e-02   1.3366496e-03   1.9640924e-02   5.5897196e-04
   6.2794361e-02   8.1905700e-02   1.4218113e-03   2.0401901e-02   6.0111420e-04
   6.6549054e-02   8.3614907e-02   1.5120157e-03   2.1188749e-02   6.4622297e-04
   7.0303748e-02   8.5355064e-02   1.6075360e-03   2.2002193e-02   6.9449039e-04
   7.4058441e-02   8.7126622e-02   1.7086586e-03   2.2842972e-02   7.4611975e-04
   7.7813134e-02   8.8930037e-02   1.8156835e-03   2.3711837e-02   8.0132607e-04
   8.1567828e-02   9.0765769e-02   1.9289252e-03   2.4609556e-02   8.6033671e-04
   8.5322521e-02   9.2634279e-02   2.0487128e-03   2.5536908e-02   9.2339194e-04
   8.9077214e-02   9.4536036e-02   2.1753912e-03   2.6494689e-02   9.9074560e-04
   9.2831908e-02   9.6471510e-02   2.3093210e-03   2.7483706e-02   1.0626657e-03
   9.6586601e-02   9.8441177e-02   2.4508797e-03   2.8504783e-02   1.1394352e-03
   1.0034129e-01   1.0044552e-01   2.6004619e-03   2.9558757e-02   1.2213525e-03
   1.0409599e-01   1.0248501e-01   2.7584805e-03   3.0646477e-02   1.3087325e-03
   1.0785068e-01   1.0456014e-01   2.9253667e-03   3.1768807e-02   1.4019069e-03
   1.1160537e-01   1.0667140e-01   3.1015713e-03   3.2926626e-02   1.5012254e-03
   1.1536007e-01   1.0881928e-01   3.2875650e-03   3.4120826e-02   1.6070562e-03
   1.1911476e-01   1.1100429e-01   3.4838393e-03   3.5352310e-02   1.7197872e-03
   1.2286945e-01   1.1322691e-01   3.6909072e-03   3.6621998e-02   1.8398261e-03
   1.2662415e-01   1.1548765e-01   3.9093040e-03   3.7930821e-02   1.9676021e-03
   1.3037884e-01   1.1778703e-01   4.1395880e-03   3.9279723e-02   2.1035664e-03
   1.3413353e-01   1.2012554e-01   4.3823414e-03   4.0669662e-02   2.2481932e-03
   1.3788823e-01   1.2250371e-01   4.6381709e-03   4.2101608e-02   2.4019805e-03
   1.4164292e-01   1.2492204e-01   4.9077088e-03   4.3576543e-02   2.5654512e-03
   1.4539761e-01   1.2738106e-01   5.1916136e-03   4.5095460e-02   2.7391543e-03
   1.4915231e-01   1.2988128e-01   5.4905710e-03   4.6659368e-02   2.9236654e-03
   1.5290700e-01   1.3242324e-01   5.8052946e-03   4.8269283e-02   3.1195884e-03
   1.5666169e-01   1.3500745e-01   6.1365269e-03   4.9926235e-02   3.3275559e-03
   1.6041639e-01   1.3763445e-01   6.4850404e-03   5.1631263e-02   3.5482308e-03
   1.6417108e-01   1.4030477e-01   6.8516378e-03   5.3385419e-02   3.7823074e-03
   1.6792578e-01   1.4301893e-01   7.2371538e-03   5.5189763e-02   4.0305120e-03
   1.7168047e-01   1.4577748e-01   7.6424555e-03   5.7045366e-02   4.2936047e-03
   1.7543516e-01   1.4858094e-01   8.0684433e-03   5.8953309e-02   4.5723803e-03
   1.7918986e-01   1.5142986e-01   8.5160520e-03   6.0914681e-02   4.8676694e-03
   1.8294455e-01   1.5432478e-01   8.9862518e-03   6.2930579e-02   5.1803398e-03
   1.8669924e-01   1.5726624e-01   9.4800492e-03   6.5002110e-02   5.5112976e-03
   1.9045394e-01   1.6025477e-01   9.9984877e-03   6.7130387e-02   5.8614886e-03
   1.9420863e-01   1.6329093e-01   1.0542649e-02   6.9316530e-02   6.2318993e-03
   1.9796332e-01   1.6637525e-01   1.1113654e-02   7.1561667e-02   6.6235585e-03
   2.0171802e-01   1.6950827e-01   1.1712665e-02   7.3866930e-02   7.0375383e-03
   2.0547271e-01   1.7269054e-01   1.2340882e-02   7.6233459e-02   7.4749555e-03
   2.0922740e-01   1.7592261e-01   1.2999550e-02   7.8662396e-02   7.9369728e-03
   2.1298210e-01   1.7920501e-01   1.3689957e-02   8.1154888e-02   8.4248004e-03
   2.1673679e-01   1.8253829e-01   1.4413433e-02   8.3712086e-02   8.9396968e-03
   2.2049148e-01   1.8592299e-01   1.5171353e-02   8.6335145e-02   9.4829706e-03
   2.2424618e-01   1.8935965e-01   1.5965140e-02   8.9025218e-02   1.0055981e-02
   2.2800087e-01   1.9284881e-01   1.6796262e-02   9.1783462e-02   1.0660141e-02
   2.3175556e-01   1.9639101e-01   1.7666234e-02   9.4611036e-02   1.1296916e-02
   2.3551026e-01   1.9998679e-01   1.8576621e-02   9.7509097e-02   1.1967827e-02
   2.3926495e-01   2.0363667e-01   1.9529036e-02   1.0047880e-01   1.2674450e-02
   2.4301964e-01   2.0734118e-01   2.0525142e-02   1.0352130e-01   1.3418421e-02
   2.4677434e-01   2.1110087e-01   2.1566654e-02   1.0663774e-01   1.4201432e-02
   2.5052903e-01   2.1491624e-01   2.2655338e-02   1.0982929e-01   1.5025236e-02
   2.5428372e-01   2.1878784e-01   2.3793013e-02   1.1309707e-01   1.5891647e-02
   2.5803842e-01   2.2271616e-01   2.4981550e-02   1.1644223e-01   1.6802541e-02
   2.6179311e-01   2.2670172e-01   2.6222875e-02   1.1986589e-01   1.7759857e-02
   2.6554780e-01   2.3074504e-01   2.7518967e-02   1.2336919e-01   1.8765598e-02
   2.6930250e-01   2.3484662e-01   2.8871861e-02   1.2695324e-01   1.9821833e-02
   2.7305719e-01   2.3900696e-01   3.0283648e-02   1.3061914e-01   2.0930694e-02
   2.7681188e-01   2.4322654e-01   3.1756473e-02   1.3436799e-01   2.2094385e-02
   2.8056658e-01   2.4750586e-01   3.3292540e-02   1.3820087e-01   2.3315173e-02
   2.8432127e-01   2.5184540e-01   3.4894107e-02   1.4211886e-01   2.4595395e-02
   2.8807596e-01   2.5624563e-01   3.6563491e-02   1.4612302e-01   2.5937458e-02
   2.9183066e-01   2.6070702e-01   3.8303067e-02   1.5021438e-01   2.7343837e-02
   2.9558535e-01   2.6523001e-01   4.0115263e-02   1.5439398e-01   2.8817079e-02
   2.9934004e-01   2.6981507e-01   4.2002570e-02   1.5866283e-01   3.0359799e-02
   3.0309474e-01   2.7446264e-01   4.3967534e-02   1.6302191e-01   3.1974686e-02
   3.0684943e-01   2.7917314e-01   4.6012757e-02   1.6747220e-01   3.3664496e-02
   3.1060412e-01   2.8394699e-01   4.8140900e-02   1.7201466e-01   3.5432058e-02
   3.1435882e-01   2.8878461e-01   5.0354681e-02   1.7665021e-01   3.7280274e-02
   3.1811351e-01   2.9368640e-01   5.2656873e-02   1.8137977e-01   3.9212115e-02
   3.2186820e-01   2.9865274e-01   5.5050307e-02   1.8620420e-01   4.1230620e-02
   3.2562290e-01   3.0368402e-01   5.7537869e-02   1.9112438e-01   4.3338903e-02
   3.2937759e-01   3.0878059e-01   6.0122499e-02   1.9614113e-01   4.5540145e-02
   3.3313228e-01   3.1394281e-01   6.2807190e-02   2.0125525e-01   4.7837596e-02
   3.3688698e-01   3.1917100e-01   6.5594992e-02   2.0646752e-01   5.0234575e-02
   3.4064167e-01   3.2446551e-01   6.8489002e-02   2.1177867e-01   5.2734467e-02
   3.4439636e-01   3.2982663e-01   7.1492371e-02   2.1718943e-01   5.5340723e-02
   3.4815106e-01   3.3525465e-01   7.4608299e-02   2.2270046e-01   5.8056860e-02
   3.5190575e-01   3.4074986e-01   7.7840033e-02   2.2831241e-01   6.0886457e-02
   3.5566044e-01   3.4631251e-01   8.1190868e-02   2.3402588e-01   6.3833154e-02
   3.5941514e-01   3.5194284e-01   8.4664142e-02   2.3984144e-01   6.6900652e-02
   3.6316983e-01   3.5764108e-01   8.8263237e-02   2.4575962e-01   7.0092709e-02
   3.6692452e-01   3.6340743e-01   9.1991576e-02   2.5178091e-01   7.3413136e-02
   3.7067922e-01   3.6924208e-01   9.5852618e-02   2.5790577e-01   7.6865801e-02
   3.7443391e-01   3.7514519e-01   9.9849862e-02   2.6413459e-01   8.0454618e-02
   3.7818860e-01   3.8111691e-01   1.0398684e-01   2.7046773e-01   8.4183552e-02
   3.8194330e-01   3.8715736e-01   1.0826711e-01   2.7690552e-01   8.8056609e-02
   3.8569799e-01   3.9326664e-01   1.1269426e-01   2.8344823e-01   9.2077838e-02
   3.8945268e-01   3.9944484e-01   1.1727190e-01   2.9009607e-01   9.6251324e-02
   3.9320738e-01   4.0569199e-01   1.2200369e-01   2.9684922e-01   1.0058119e-01
   3.9696207e-01   4.1200814e-01   1.2689326e-01   3.0370780e-01   1.0507158e-01
   4.0071676e-01   4.1839329e-01   1.3194428e-01   3.1067189e-01   1.0972666e-01
   4.0447146e-01   4.2484742e-01   1.3716045e-01   3.1774149e-01   1.1455065e-01
   4.0822615e-01   4.3137047e-01   1.4254544e-01   3.2491659e-01   1.1954774e-01
   4.1198084e-01   4.3796239e-01   1.4810294e-01   3.3219707e-01   1.2472216e-01
   4.1573554e-01   4.4462305e-01   1.5383665e-01   3.3958280e-01   1.3007815e-01
   4.1949023e-01   4.5135233e-01   1.5975025e-01   3.4707357e-01   1.3561993e-01
   4.2324492e-01   4.5815007e-01   1.6584741e-01   3.5466911e-01   1.4135172e-01
   4.2699962e-01   4.6501607e-01   1.7213178e-01   3.6236911e-01   1.4727775e-01
   4.3075431e-01   4.7195011e-01   1.7860701e-01   3.7017316e-01   1.5340221e-01
   4.3450900e-01   4.7895194e-01   1.8527669e-01   3.7808084e-01   1.5972929e-01
   4.3826370e-01   4.8602126e-01   1.9214442e-01   3.8609162e-01   1.6626312e-01
   4.4201839e-01   4.9315776e-01   1.9921373e-01   3.9420493e-01   1.7300782e-01
   4.4577308e-01   5.0036107e-01   2.0648812e-01   4.0242013e-01   1.7996747e-01
   4.4952778e-01   5.0763081e-01   2.1397105e-01   4.1073651e-01   1.8714607e-01
   4.5328247e-01   5.1496654e-01   2.2166590e-01   4.1915330e-01   1.9454759e-01
   4.5703716e-01   5.2236781e-01   2.2957601e-01   4.2766967e-01   2.0217593e-01
   4.6079186e-01   5.2983411e-01   2.3770464e-01   4.3628469e-01   2.1003491e-01
   4.6454655e-01   5.3736490e-01   2.4605500e-01   4.4499740e-01   2.1812828e-01
   4.6830124e-01   5.4495960e-01   2.5463019e-01   4.5380673e-01   2.2645969e-01
   4.7205594e-01   5.5261759e-01   2.6343322e-01   4.6271158e-01   2.3503269e-01
   4.7581063e-01   5.6033822e-01   2.7246703e-01   4.7171075e-01   2.4385074e-01
   4.7956532e-01   5.6812078e-01   2.8173445e-01   4.8080298e-01   2.5291719e-01
   4.8332002e-01   5.7596452e-01   2.9123818e-01   4.8998693e-01   2.6223524e-01
   4.8707471e-01   5.8386867e-01   3.0098083e-01   4.9926119e-01   2.7180797e-01
   4.9082940e-01   5.9183238e-01   3.1096486e-01   5.0862428e-01   2.8163835e-01
   4.9458410e-01   5.9985480e-01   3.2119262e-01   5.1807465e-01   2.9172915e-01
   4.9833879e-01   6.0793500e-01   3.3166631e-01   5.2761067e-01   3.0208301e-01
   5.0209348e-01   6.1607202e-01   3.4238797e-01   5.3723063e-01   3.1270241e-01
   5.0584818e-01   6.2426484e-01   3.5335950e-01   5.4693275e-01   3.2358963e-01
   5.0960287e-01   6.3251241e-01   3.6458263e-01   5.5671518e-01   3.3474677e-01
   5.1335756e-01   6.4081363e-01   3.7605892e-01   5.6657599e-01   3.4617576e-01
   5.1711226e-01   6.4916734e-01   3.8778975e-01   5.7651318e-01   3.5787829e-01
   5.2086695e-01   6.5757235e-01   3.9977631e-01   5.8652467e-01   3.6985586e-01
   5.2462164e-01   6.6602739e-01   4.1201960e-01   5.9660830e-01   3.8210972e-01
   5.2837634e-01   6.7453117e-01   4.2452040e-01   6.0676186e-01   3.9464093e-01
   5.3213103e-01   6.8308235e-01   4.3727930e-01   6.1698304e-01   4.0745026e-01
   5.3588573e-01   6.9167951e-01   4.5029664e-01   6.2726947e-01   4.2053826e-01
   5.3964042e-01   7.0032121e-01   4.6357257e-01   6.3761870e-01   4.3390523e-01
   5.4339511e-01   7.0900594e-01   4.7710698e-01   6.4802820e-01   4.4755116e-01
   5.4714981e-01   7.1773214e-01   4.9089951e-01   6.5849539e-01   4.6147581e-01
   5.5090450e-01   7.2649821e-01   5.0494957e-01   6.6901760e-01   4.7567863e-01
   5.5465919e-01   7.3530248e-01   5.1925631e-01   6.7959209e-01   4.9015877e-01
   5.5841389e-01   7.4414324e-01   5.3381859e-01   6.9021605e-01   5.0491511e-01
   5.6216858e-01   7.5301872e-01   5.4863502e-01   7.0088662e-01   5.1994619e-01
   5.6592327e-01   7.6192709e-01   5.6370394e-01   7.1160083e-01   5.3525024e-01
   5.6967797e-01   7.7086649e-01   5.7902336e-01   7.2235569e-01   5.5082518e-01
   5.7343266e-01   7.7983498e-01   5.9459106e-01   7.3314811e-01   5.6666860e-01
   5.7718735e-01   7.8883057e-01   6.1040446e-01   7.4397495e-01   5.8277774e-01
   5.8094205e-01   7.9785123e-01   6.2646071e-01   7.5483299e-01   5.9914950e-01
   5.8469674e-01   8.0689486e-01   6.4275666e-01   7.6571897e-01   6.1578045e-01
   5.8845143e-01   8.1595932e-01   6.5928880e-01   7.7662954e-01   6.3266679e-01
   5.9220613e-01   8.2504240e-01   6.7605335e-01   7.8756131e-01   6.4980436e-01
   5.9596082e-01   8.3414185e-01   6.9304617e-01   7.9851084e-01   6.6718864e-01
   5.9971551e-01   8.4325535e-01   7.1026280e-01   8.0947460e-01   6.8481477e-01
   6.0347021e-01   8.5238055e-01   7.2769846e-01   8.2044903e-01   7.0267747e-01
   6.0722490e-01   8.6151502e-01   7.4534801e-01   8.3143051e-01   7.2077114e-01
   6.1097959e-01   8.7065629e-01   7.6320600e-01   8.4241536e-01   7.3908977e-01
   6.1473429e-01   8.7980184e-01   7.8126660e-01   8.5339986e-01   7.5762699e-01
   6.1848898e-01   8.8894909e-01   7.9952368e-01   8.6438023e-01   7.7637605e-01
   6.2224367e-01   8.9809542e-01   8.1797073e-01   8.7535266e-01   7.9532982e-01
   6.2599837e-01   9.0723813e-01   8.3660091e-01   8.8631328e-01   8.1448079e-01
   6.2975306e-01   9.1637451e-01   8.5540702e-01   8.9725818e-01   8.3382107e-01
   6.3350775e-01   9.2550175e-01   8.7438152e-01   9.0818341e-01   8.5334242e-01
   6.3726245e-01   9.3461705e-01   8.9351654e-01   9.1908499e-01   8.7303619e-01
   6.4101714e-01   9.4371750e-01   9.1280383e-01   9.2995889e-01   8.9289338e-01
   6.4477183e-01   9.5280018e-01   9.3223483e-01   9.4080107e-01   9.1290461e-01
   6.4852653e-01   9.6186212e-01   9.5180061e-01   9.5160742e-01   9.3306016e-01
   6.5228122e-01   9.7090029e-01   9.7149192e-01   9.6237384e-01   9.5334992e-01
   6.5603591e-01   9.7991162e-01   9.9129917e-01   9.7309618e-01   9.7376344e-01
   6.5979061e-01   9.8889299e-01   1.0112124e+00   9.8377027e-01   9.9428993e-01
   6.6354530e-01   9.9784126e-01   1.0312215e+00   9.9439193e-01   1.0149183e+00
   6.6729999e-01   1.0067532e+00   1.0513157e+00   1.0049570e+00   1.0356369e+00
   6.7105469e-01   1.0156256e+00   1.0714843e+00   1.0154611e+00   1.0564342e+00
   6.7480938e-01   1.0244552e+00   1.0917159e+00   1.0259002e+00   1.0772978e+00
   6.7856407e-01   1.0332386e+00   1.1119992e+00   1.0362699e+00   1.0982155e+00
   6.8231877e-01   1.0419725e+00   1.1323224e+00   1.0465660e+00   1.1191746e+00
   6.8607346e-01   1.0506536e+00   1.1526733e+00   1.0567843e+00   1.1401619e+00
   6.8982815e-01   1.0592783e+00   1.1730396e+00   1.0669204e+00   1.1611642e+00
   6.9358285e-01   1.0678432e+00   1.1934088e+00   1.0769702e+00   1.1821680e+00
   6.9733754e-01   1.0763449e+00   1.2137679e+00   1.0869294e+00   1.2031596e+00
   7.0109223e-01   1.0847798e+00   1.2341038e+00   1.0967936e+00   1.2241248e+00
   7.0484693e-01   1.0931444e+00   1.2544033e+00   1.1065588e+00   1.2450494e+00
   7.0860162e-01   1.1014351e+00   1.2746527e+00   1.1162206e+00   1.2659191e+00
   7.1235631e-01   1.1096483e+00   1.2948383e+00   1.1257748e+00   1.2867191e+00
   7.1611101e-01   1.1177805e+00   1.3149460e+00   1.1352173e+00   1.3074346e+00
   7.1986570e-01   1.1258279e+00   1.3349619e+00   1.1445439e+00   1.3280507e+00
   7.2362039e-01   1.1337870e+00   1.3548716e+00   1.1537504e+00   1.3485523e+00
   7.2737509e-01   1.1416541e+00   1.3746606e+00   1.1628327e+00   1.3689241e+00
   7.3112978e-01   1.1494254e+00   1.3943144e+00   1.1717868e+00   1.3891507e+00
   7.3488447e-01   1.1570975e+00   1.4138183e+00   1.1806086e+00   1.4092169e+00
   7.3863917e-01   1.1646664e+00   1.4331574e+00   1.1892940e+00   1.4291070e+00
   7.4239386e-01   1.1721286e+00   1.4523170e+00   1.1978391e+00   1.4488055e+00
   7.4614855e-01   1.1794804e+00   1.4712821e+00   1.2062400e+00   1.4682969e+00
   7.4990325e-01   1.1867180e+00   1.4900376e+00   1.2144928e+00   1.4875655e+00
   7.5365794e-01   1.1938378e+00   1.5085687e+00   1.2225936e+00   1.5065959e+00
   7.5741263e-01   1.2008361e+00   1.5268602e+00   1.2305386e+00   1.5253725e+00
   7.6116733e-01   1.2077091e+00   1.5448973e+00   1.2383242e+00   1.5438798e+00
   7.6492202e-01   1.2144533e+00   1.5626648e+00   1.2459467e+00   1.5621024e+00
   7.6867671e-01   1.2210650e+00   1.5801479e+00   1.2534024e+00   1.5800250e+00
   7.7243141e-01   1.2275405e+00   1.5973318e+00   1.2606878e+00   1.5976324e+00
   7.7618610e-01   1.2338763e+00   1.6142017e+00   1.2677994e+00   1.6149095e+00
   7.7994079e-01   1.2400687e+00   1.6307430e+00   1.2747338e+00   1.6318415e+00
   7.8369549e-01   1.2461141e+00   1.6469411e+00   1.2814877e+00   1.6484137e+00
   7.8745018e-01   1.2520090e+00   1.6627817e+00   1.2880577e+00   1.6646115e+00
   7.9120487e-01   1.2577500e+00   1.6782506e+00   1.2944408e+00   1.6804207e+00
   7.9495957e-01   1.2633335e+00   1.6933338e+00   1.3006338e+00   1.6958271e+00
   7.9871426e-01   1.2687561e+00   1.7080176e+00   1.3066337e+00   1.7108171e+00
   8.0246895e-01   1.2740144e+00   1.7222884e+00   1.3124375e+00   1.7253771e+00
   8.0622365e-01   1.2791050e+00   1.7361330e+00   1.3180425e+00   1.7394940e+00
   8.0997834e-01   1.2840247e+00   1.7495383e+00   1.3234457e+00   1.7531548e+00
   8.1373303e-01   1.2887701e+00   1.7624916e+00   1.3286446e+00   1.7663471e+00
   8.1748773e-01   1.2933381e+00   1.7749806e+00   1.3336365e+00   1.7790587e+00
   8.2124242e-01   1.2977256e+00   1.7869932e+00   1.3384191e+00   1.7912779e+00
   8.2499711e-01   1.3019293e+00   1.7985176e+00   1.3429898e+00   1.8029932e+00
   8.2875181e-01   1.3059464e+00   1.8095427e+00   1.3473465e+00   1.8141937e+00
   8.3250650e-01   1.3097739e+00   1.8200574e+00   1.3514869e+00   1.8248688e+00
   8.3626119e-01   1.3134088e+00   1.8300512e+00   1.3554089e+00   1.8350086e+00
   8.4001589e-01   1.3168483e+00   1.8395140e+00   1.3591107e+00   1.8446033e+00
   8.4377058e-01   1.3200897e+00   1.8484362e+00   1.3625902e+00   1.8536440e+00
   8.4752527e-01   1.3231304e+00   1.8568085e+00   1.3658459e+00   1.8621219e+00
   8.5127997e-01   1.3259677e+00   1.8646223e+00   1.3688759e+00   1.8700290e+00
   8.5503466e-01   1.3285991e+00   1.8718694e+00   1.3716789e+00   1.8773576e+00
   8.5878935e-01   1.3310222e+00   1.8785419e+00   1.3742533e+00   1.8841008e+00
   8.6254405e-01   1.3332347e+00   1.8846328e+00   1.3765978e+00   1.8902519e+00
   8.6629874e-01   1.3352344e+00   1.8901353e+00   1.3787114e+00   1.8958051e+00
   8.7005343e-01   1.3370190e+00   1.8950433e+00   1.3805928e+00   1.9007550e+00
   8.7380813e-01   1.3385867e+00   1.8993512e+00   1.3822411e+00   1.9050967e+00
   8.7756282e-01   1.3399353e+00   1.9030541e+00   1.3836555e+00   1.9088261e+00
   8.8131751e-01   1.3410632e+00   1.9061475e+00   1.3848353e+00   1.9119395e+00
   8.8507221e-01   1.3419685e+00   1.9086275e+00   1.3857799e+00   1.9144338e+00
   8.8882690e-01   1.3426496e+00   1.9104909e+00   1.3864887e+00   1.9163068e+00
   8.9258159e-01   1.3431050e+00   1.9117350e+00   1.3869615e+00   1.9175564e+00
   8.9633629e-01   1.3433333e+00   1.9123577e+00   1.3871979e+00   1.9181815e+00
   9.0009098e-01   1.3433333e+00   1.9123577e+00   1.3871979e+00   1.9181815e+00
   9.0384567e-01   1.3431037e+00   1.9117340e+00   1.3869615e+00   1.9175564e+00
   9.0760037e-01   1.3426435e+00   1.9104865e+00   1.3864887e+00   1.9163068e+00
   9.1135506e-01   1.3419517e+00   1.9086155e+00   1.3857799e+00   1.9144338e+00
   9.1510976e-01   1.3410277e+00   1.9061219e+00   1.3848353e+00   1.9119395e+00
   9.1886445e-01   1.3398706e+00   1.9030076e+00   1.3836555e+00   1.9088261e+00
   9.2261914e-01   1.3384799e+00   1.8992746e+00   1.3822411e+00   1.9050967e+00
   9.2637384e-01   1.3368552e+00   1.8949258e+00   1.3805928e+00   1.9007550e+00
   9.3012853e-01   1.3349963e+00   1.8899647e+00   1.3787114e+00   1.8958051e+00
   9.3388322e-01   1.3329028e+00   1.8843954e+00   1.3765978e+00   1.8902519e+00
   9.3763792e-01   1.3305749e+00   1.8782224e+00   1.3742533e+00   1.8841008e+00
   9.4139261e-01   1.3280125e+00   1.8714511e+00   1.3716789e+00   1.8773576e+00
   9.4514730e-01   1.3252160e+00   1.8640873e+00   1.3688759e+00   1.8700290e+00
   9.4890200e-01   1.3221856e+00   1.8561375e+00   1.3658459e+00   1.8621219e+00
   9.5265669e-01   1.3189220e+00   1.8476085e+00   1.3625902e+00   1.8536440e+00
   9.5641138e-01   1.3154257e+00   1.8385079e+00   1.3591107e+00   1.8446033e+00
   9.6016608e-01   1.3116974e+00   1.8288439e+00   1.3554089e+00   1.8350086e+00
   9.6392077e-01   1.3077382e+00   1.8186251e+00   1.3514869e+00   1.8248688e+00
   9.6767546e-01   1.3035491e+00   1.8078605e+00   1.3473465e+00   1.8141937e+00
   9.7143016e-01   1.2991311e+00   1.7965599e+00   1.3429898e+00   1.8029932e+00
   9.7518485e-01   1.2944858e+00   1.7847334e+00   1.3384191e+00   1.7912779e+00
   9.7893954e-01   1.2896145e+00   1.7723916e+00   1.3336365e+00   1.7790587e+00
   9.8269424e-01   1.2845187e+00   1.7595456e+00   1.3286446e+00   1.7663471e+00
   9.8644893e-01   1.2792004e+00   1.7462069e+00   1.3234457e+00   1.7531548e+00
   9.9020362e-01   1.2736612e+00   1.7323875e+00   1.3180425e+00   1.7394940e+00
   9.9395832e-01   1.2679032e+00   1.7180998e+00   1.3124375e+00   1.7253771e+00
   9.9771301e-01   1.2619286e+00   1.7033566e+00   1.3066337e+00   1.7108171e+00
   1.0014677e+00   1.2557396e+00   1.6881708e+00   1.3006338e+00   1.6958271e+00
   1.0052224e+00   1.2493385e+00   1.6725561e+00   1.2944408e+00   1.6804207e+00
   1.0089771e+00   1.2427280e+00   1.6565262e+00   1.2880577e+00   1.6646115e+00
   1.0127318e+00   1.2359106e+00   1.6400952e+00   1.2814877e+00   1.6484137e+00
   1.0164865e+00   1.2288891e+00   1.6232777e+00   1.2747338e+00   1.6318415e+00
   1.0202412e+00   1.2216665e+00   1.6060881e+00   1.2677994e+00   1.6149095e+00
   1.0239959e+00   1.2142457e+00   1.5885415e+00   1.2606878e+00   1.5976324e+00
   1.0277506e+00   1.2066299e+00   1.5706530e+00   1.2534024e+00   1.5800250e+00
   1.0315052e+00   1.1988224e+00   1.5524380e+00   1.2459467e+00   1.5621024e+00
   1.0352599e+00   1.1908264e+00   1.5339119e+00   1.2383242e+00   1.5438798e+00
   1.0390146e+00   1.1826456e+00   1.5150905e+00   1.2305386e+00   1.5253725e+00
   1.0427693e+00   1.1742835e+00   1.4959895e+00   1.2225936e+00   1.5065959e+00
   1.0465240e+00   1.1657438e+00   1.4766250e+00   1.2144928e+00   1.4875655e+00
   1.0502787e+00   1.1570302e+00   1.4570128e+00   1.2062400e+00   1.4682969e+00
   1.0540334e+00   1.1481468e+00   1.4371692e+00   1.1978391e+00   1.4488055e+00
   1.0577881e+00   1.1390975e+00   1.4171102e+00   1.1892940e+00   1.4291070e+00
   1.0615428e+00   1.1298864e+00   1.3968519e+00   1.1806086e+00   1.4092169e+00
   1.0652975e+00   1.1205178e+00   1.3764106e+00   1.1717868e+00   1.3891507e+00
   1.0690522e+00   1.1109958e+00   1.3558023e+00   1.1628327e+00   1.3689241e+00
   1.0728069e+00   1.1013249e+00   1.3350431e+00   1.1537504e+00   1.3485523e+00
   1.0765616e+00   1.0915094e+00   1.3141491e+00   1.1445439e+00   1.3280507e+00
   1.0803163e+00   1.0815540e+00   1.2931362e+00   1.1352173e+00   1.3074346e+00
   1.0840710e+00   1.0714632e+00   1.2720201e+00   1.1257748e+00   1.2867191e+00
   1.0878256e+00   1.0612416e+00   1.2508167e+00   1.1162206e+00   1.2659191e+00
   1.0915803e+00   1.0508941e+00   1.2295414e+00   1.1065588e+00   1.2450494e+00
   1.0953350e+00   1.0404253e+00   1.2082096e+00   1.0967936e+00   1.2241248e+00
   1.0990897e+00   1.0298402e+00   1.1868367e+00   1.0869294e+00   1.2031596e+00
   1.1028444e+00   1.0191436e+00   1.1654374e+00   1.0769702e+00   1.1821680e+00
   1.1065991e+00   1.0083405e+00   1.1440268e+00   1.0669204e+00   1.1611642e+00
   1.1103538e+00   9.9743581e-01   1.1226193e+00   1.0567843e+00   1.1401619e+00
   1.1141085e+00   9.8643464e-01   1.1012292e+00   1.0465660e+00   1.1191746e+00
   1.1178632e+00   9.7534204e-01   1.0798706e+00   1.0362699e+00   1.0982155e+00
   1.1216179e+00   9.6416310e-01   1.0585572e+00   1.0259002e+00   1.0772978e+00
   1.1253726e+00   9.5290293e-01   1.0373025e+00   1.0154611e+00   1.0564342e+00
   1.1291273e+00   9.4156669e-01   1.0161197e+00   1.0049570e+00   1.0356369e+00
   1.1328820e+00   9.3015954e-01   9.9502168e-01   9.9439193e-01   1.0149183e+00
   1.1366367e+00   9.1868664e-01   9.7402086e-01   9.8377027e-01   9.9428993e-01
   1.1403914e+00   9.0715319e-01   9.5312946e-01   9.7309618e-01   9.7376344e-01
   1.1441461e+00   8.9556436e-01   9.3235930e-01   9.6237384e-01   9.5334992e-01
   1.1479007e+00   8.8392535e-01   9.1172185e-01   9.5160742e-01   9.3306016e-01
   1.1516554e+00   8.7224134e-01   8.9122821e-01   9.4080107e-01   9.1290461e-01
   1.1554101e+00   8.6051750e-01   8.7088908e-01   9.2995889e-01   8.9289338e-01
   1.1591648e+00   8.4875898e-01   8.5071482e-01   9.1908499e-01   8.7303619e-01
   1.1629195e+00   8.3697093e-01   8.3071537e-01   9.0818341e-01   8.5334242e-01
   1.1666742e+00   8.2515846e-01   8.1090027e-01   8.9725818e-01   8.3382107e-01
   1.1704289e+00   8.1332666e-01   7.9127869e-01   8.8631328e-01   8.1448079e-01
   1.1741836e+00   8.0148059e-01   7.7185938e-01   8.7535266e-01   7.9532982e-01
   1.1779383e+00   7.8962527e-01   7.5265067e-01   8.6438023e-01   7.7637605e-01
   1.1816930e+00   7.7776569e-01   7.3366052e-01   8.5339986e-01   7.5762699e-01
   1.1854477e+00   7.6590679e-01   7.1489644e-01   8.4241536e-01   7.3908977e-01
   1.1892024e+00   7.5405346e-01   6.9636556e-01   8.3143051e-01   7.2077114e-01
   1.1929571e+00   7.4221054e-01   6.7807458e-01   8.2044903e-01   7.0267747e-01
   1.1967118e+00   7.3038282e-01   6.6002980e-01   8.0947460e-01   6.8481477e-01
   1.2004665e+00   7.1857501e-01   6.4223712e-01   7.9851084e-01   6.6718864e-01
   1.2042211e+00   7.0679180e-01   6.2470201e-01   7.8756131e-01   6.4980436e-01
   1.2079758e+00   6.9503777e-01   6.0742957e-01   7.7662954e-01   6.3266679e-01
   1.2117305e+00   6.8331745e-01   5.9042446e-01   7.6571897e-01   6.1578045e-01
   1.2154852e+00   6.7163530e-01   5.7369099e-01   7.5483299e-01   5.9914950e-01
   1.2192399e+00   6.5999570e-01   5.5723303e-01   7.4397495e-01   5.8277774e-01
   1.2229946e+00   6.4840294e-01   5.4105410e-01   7.3314811e-01   5.6666860e-01
   1.2267493e+00   6.3686125e-01   5.2515733e-01   7.2235569e-01   5.5082518e-01
   1.2305040e+00   6.2537476e-01   5.0954546e-01   7.1160083e-01   5.3525024e-01
   1.2342587e+00   6.1394750e-01   4.9422089e-01   7.0088662e-01   5.1994619e-01
   1.2380134e+00   6.0258344e-01   4.7918563e-01   6.9021605e-01   5.0491511e-01
   1.2417681e+00   5.9128643e-01   4.6444136e-01   6.7959209e-01   4.9015877e-01
   1.2455228e+00   5.8006025e-01   4.4998938e-01   6.6901760e-01   4.7567863e-01
   1.2492775e+00   5.6890855e-01   4.3583070e-01   6.5849539e-01   4.6147581e-01
   1.2530322e+00   5.5783491e-01   4.2196597e-01   6.4802820e-01   4.4755116e-01
   1.2567869e+00   5.4684279e-01   4.0839551e-01   6.3761870e-01   4.3390523e-01
   1.2605415e+00   5.3593555e-01   3.9511936e-01   6.2726947e-01   4.2053826e-01
   1.2642962e+00   5.2511646e-01   3.8213724e-01   6.1698304e-01   4.0745026e-01
   1.2680509e+00   5.1438865e-01   3.6944857e-01   6.0676186e-01   3.9464093e-01
   1.2718056e+00   5.0375519e-01   3.5705251e-01   5.9660830e-01   3.8210972e-01
   1.2755603e+00   4.9321899e-01   3.4494793e-01   5.8652467e-01   3.6985586e-01
   1.2793150e+00   4.8278289e-01   3.3313345e-01   5.7651318e-01   3.5787829e-01
   1.2830697e+00   4.7244959e-01   3.2160742e-01   5.6657599e-01   3.4617576e-01
   1.2868244e+00   4.6222169e-01   3.1036796e-01   5.5671518e-01   3.3474677e-01
   1.2905791e+00   4.5210169e-01   2.9941298e-01   5.4693275e-01   3.2358963e-01
   1.2943338e+00   4.4209194e-01   2.8874013e-01   5.3723063e-01   3.1270241e-01
   1.2980885e+00   4.3219472e-01   2.7834688e-01   5.2761067e-01   3.0208301e-01
   1.3018432e+00   4.2241217e-01   2.6823048e-01   5.1807465e-01   2.9172915e-01
   1.3055979e+00   4.1274631e-01   2.5838802e-01   5.0862428e-01   2.8163835e-01
   1.3093526e+00   4.0319907e-01   2.4881637e-01   4.9926119e-01   2.7180797e-01
   1.3131073e+00   3.9377224e-01   2.3951228e-01   4.8998693e-01   2.6223524e-01
   1.3168619e+00   3.8446752e-01   2.3047232e-01   4.8080298e-01   2.5291719e-01
   1.3206166e+00   3.7528648e-01   2.2169289e-01   4.7171075e-01   2.4385074e-01
   1.3243713e+00   3.6623059e-01   2.1317030e-01   4.6271158e-01   2.3503269e-01
   1.3281260e+00   3.5730118e-01   2.0490070e-01   4.5380673e-01   2.2645969e-01
   1.3318807e+00   3.4849951e-01   1.9688014e-01   4.4499740e-01   2.1812828e-01
   1.3356354e+00   3.3982669e-01   1.8910455e-01   4.3628469e-01   2.1003491e-01
   1.3393901e+00   3.3128375e-01   1.8156978e-01   4.2766967e-01   2.0217593e-01
   1.3431448e+00   3.2287160e-01   1.7427157e-01   4.1915330e-01   1.9454759e-01
   1.3468995e+00   3.1459104e-01   1.6720560e-01   4.1073651e-01   1.8714607e-01
   1.3506542e+00   3.0644277e-01   1.6036748e-01   4.0242013e-01   1.7996747e-01
   1.3544089e+00   2.9842737e-01   1.5375275e-01   3.9420493e-01   1.7300782e-01
   1.3581636e+00   2.9054534e-01   1.4735690e-01   3.8609162e-01   1.6626312e-01
   1.3619183e+00   2.8279706e-01   1.4117538e-01   3.7808084e-01   1.5972929e-01
   1.3656730e+00   2.7518283e-01   1.3520360e-01   3.7017316e-01   1.5340221e-01
   1.3694277e+00   2.6770283e-01   1.2943694e-01   3.6236911e-01   1.4727775e-01
   1.3731823e+00   2.6035716e-01   1.2387076e-01   3.5466911e-01   1.4135172e-01
   1.3769370e+00   2.5314582e-01   1.1850043e-01   3.4707357e-01   1.3561993e-01
   1.3806917e+00   2.4606871e-01   1.1332126e-01   3.3958280e-01   1.3007815e-01
   1.3844464e+00   2.3912567e-01   1.0832862e-01   3.3219707e-01   1.2472216e-01
   1.3882011e+00   2.3231640e-01   1.0351785e-01   3.2491659e-01   1.1954774e-01
   1.3919558e+00   2.2564057e-01   9.8884311e-02   3.1774149e-01   1.1455065e-01
   1.3957105e+00   2.1909774e-01   9.4423384e-02   3.1067189e-01   1.0972666e-01
   1.3994652e+00   2.1268738e-01   9.0130477e-02   3.0370780e-01   1.0507158e-01
   1.4032199e+00   2.0640889e-01   8.6001022e-02   2.9684922e-01   1.0058119e-01
   1.4069746e+00   2.0026162e-01   8.2030489e-02   2.9009607e-01   9.6251324e-02
   1.4107293e+00   1.9424480e-01   7.8214386e-02   2.8344823e-01   9.2077838e-02
   1.4144840e+00   1.8835762e-01   7.4548266e-02   2.7690552e-01   8.8056609e-02
   1.4182387e+00   1.8259919e-01   7.1027728e-02   2.7046773e-01   8.4183552e-02
   1.4219934e+00   1.7696856e-01   6.7648422e-02   2.6413459e-01   8.0454618e-02
   1.4257481e+00   1.7146472e-01   6.4406058e-02   2.5790577e-01   7.6865801e-02
   1.4295027e+00   1.6608658e-01   6.1296398e-02   2.5178091e-01   7.3413136e-02
   1.4332574e+00   1.6083301e-01   5.8315273e-02   2.4575962e-01   7.0092709e-02
   1.4370121e+00   1.5570282e-01   5.5458572e-02   2.3984144e-01   6.6900652e-02
   1.4407668e+00   1.5069477e-01   5.2722257e-02   2.3402588e-01   6.3833154e-02
   1.4445215e+00   1.4580754e-01   5.0102356e-02   2.2831241e-01   6.0886457e-02
   1.4482762e+00   1.4103981e-01   4.7594970e-02   2.2270046e-01   5.8056860e-02
   1.4520309e+00   1.3639019e-01   4.5196275e-02   2.1718943e-01   5.5340723e-02
   1.4557856e+00   1.3185724e-01   4.2902522e-02   2.1177867e-01   5.2734467e-02
   1.4595403e+00   1.2743948e-01   4.0710037e-02   2.0646752e-01   5.0234575e-02
   1.4632950e+00   1.2313541e-01   3.8615226e-02   2.0125525e-01   4.7837596e-02
   1.4670497e+00   1.1894349e-01   3.6614576e-02   1.9614113e-01   4.5540145e-02
   1.4708044e+00   1.1486213e-01   3.4704651e-02   1.9112438e-01   4.3338903e-02
   1.4745591e+00   1.1088972e-01   3.2882098e-02   1.8620420e-01   4.1230620e-02
   1.4783138e+00   1.0702463e-01   3.1143645e-02   1.8137977e-01   3.9212115e-02
   1.4820685e+00   1.0326519e-01   2.9486102e-02   1.7665021e-01   3.7280274e-02
   1.4858231e+00   9.9609725e-02   2.7906360e-02   1.7201466e-01   3.5432058e-02
   1.4895778e+00   9.6056521e-02   2.6401394e-02   1.6747220e-01   3.3664496e-02
   1.4933325e+00   9.2603853e-02   2.4968261e-02   1.6302191e-01   3.1974686e-02
   1.4970872e+00   8.9249981e-02   2.3604097e-02   1.5866283e-01   3.0359799e-02
   1.5008419e+00   8.5993147e-02   2.2306123e-02   1.5439398e-01   2.8817079e-02
   1.5045966e+00   8.2831585e-02   2.1071639e-02   1.5021438e-01   2.7343837e-02
   1.5083513e+00   7.9763516e-02   1.9898024e-02   1.4612302e-01   2.5937458e-02
   1.5121060e+00   7.6787155e-02   1.8782741e-02   1.4211886e-01   2.4595395e-02
   1.5158607e+00   7.3900709e-02   1.7723327e-02   1.3820087e-01   2.3315173e-02
   1.5196154e+00   7.1102383e-02   1.6717401e-02   1.3436799e-01   2.2094385e-02
   1.5233701e+00   6.8390378e-02   1.5762655e-02   1.3061914e-01   2.0930694e-02
   1.5271248e+00   6.5762897e-02   1.4856860e-02   1.2695324e-01   1.9821833e-02
   1.5308795e+00   6.3218142e-02   1.3997861e-02   1.2336919e-01   1.8765598e-02
   1.5346342e+00   6.0754321e-02   1.3183576e-02   1.1986589e-01   1.7759857e-02
   1.5383889e+00   5.8369642e-02   1.2411994e-02   1.1644223e-01   1.6802541e-02
   1.5421435e+00   5.6062325e-02   1.1681179e-02   1.1309707e-01   1.5891647e-02
   1.5458982e+00   5.3830595e-02   1.0989260e-02   1.0982929e-01   1.5025236e-02
   1.5496529e+00   5.1672685e-02   1.0334437e-02   1.0663774e-01   1.4201432e-02
   1.5534076e+00   4.9586842e-02   9.7149762e-03   1.0352130e-01   1.3418421e-02
   1.5571623e+00   4.7571323e-02   9.1292079e-03   1.0047880e-01   1.2674450e-02
   1.5609170e+00   4.5624399e-02   8.5755273e-03   9.7509097e-02   1.1967827e-02
   1.5646717e+00   4.3744355e-02   8.0523914e-03   9.4611036e-02   1.1296916e-02
   1.5684264e+00   4.1929492e-02   7.5583179e-03   9.1783462e-02   1.0660141e-02
   1.5721811e+00   4.0178129e-02   7.0918836e-03   8.9025218e-02   1.0055981e-02
   1.5759358e+00   3.8488600e-02   6.6517228e-03   8.6335145e-02   9.4829706e-03
   1.5796905e+00   3.6859262e-02   6.2365255e-03   8.3712086e-02   8.9396968e-03
   1.5834452e+00   3.5288488e-02   5.8450364e-03   8.1154888e-02   8.4248004e-03
   1.5871999e+00   3.3774673e-02   5.4760527e-03   7.8662396e-02   7.9369728e-03
   1.5909546e+00   3.2316234e-02   5.1284230e-03   7.6233459e-02   7.4749555e-03
   1.5947093e+00   3.0911610e-02   4.8010452e-03   7.3866930e-02   7.0375383e-03
   1.5984639e+00   2.9559263e-02   4.4928657e-03   7.1561667e-02   6.6235585e-03
   1.6022186e+00   2.8257677e-02   4.2028771e-03   6.9316530e-02   6.2318993e-03
   1.6059733e+00   2.7005361e-02   3.9301170e-03   6.7130387e-02   5.8614886e-03
   1.6097280e+00   2.5800850e-02   3.6736667e-03   6.5002110e-02   5.5112976e-03
   1.6134827e+00   2.4642701e-02   3.4326492e-03   6.2930579e-02   5.1803398e-03
   1.6172374e+00   2.3529501e-02   3.2062283e-03   6.0914681e-02   4.8676694e-03
   1.6209921e+00   2.2459858e-02   2.9936067e-03   5.8953309e-02   4.5723803e-03
   1.6247468e+00   2.1432409e-02   2.7940248e-03   5.7045366e-02   4.2936047e-03
   1.6285015e+00   2.0445817e-02   2.6067592e-03   5.5189763e-02   4.0305120e-03
   1.6322562e+00   1.9498772e-02   2.4311214e-03   5.3385419e-02   3.7823074e-03
   1.6360109e+00   1.8589991e-02   2.2664565e-03   5.1631263e-02   3.5482308e-03
   1.6397656e+00   1.7718217e-02   2.1121420e-03   4.9926235e-02   3.3275559e-03
   1.6435203e+00   1.6882221e-02   1.9675859e-03   4.8269283e-02   3.1195884e-03
   1.6472750e+00   1.6080801e-02   1.8322263e-03   4.6659368e-02   2.9236654e-03
   1.6510297e+00   1.5312784e-02   1.7055298e-03   4.5095460e-02   2.7391543e-03
   1.6547843e+00   1.4577021e-02   1.5869900e-03   4.3576543e-02   2.5654512e-03
   1.6585390e+00   1.3872393e-02   1.4761270e-03   4.2101608e-02   2.4019805e-03
   1.6622937e+00   1.3197807e-02   1.3724857e-03   4.0669662e-02   2.2481932e-03
   1.6660484e+00   1.2552198e-02   1.2756351e-03   3.9279723e-02   2.1035664e-03
   1.6698031e+00   1.1934526e-02   1.1851670e-03   3.7930821e-02   1.9676021e-03
   1.6735578e+00   1.1343781e-02   1.1006950e-03   3.6621998e-02   1.8398261e-03
   1.6773125e+00   1.0778977e-02   1.0218539e-03   3.5352310e-02   1.7197872e-03
   1.6810672e+00   1.0239155e-02   9.4829813e-04   3.4120826e-02   1.6070562e-03
   1.6848219e+00   9.7233825e-03   8.7970122e-04   3.2926626e-02   1.5012254e-03
   1.6885766e+00   9.2307531e-03   8.1575482e-04   3.1768807e-02   1.4019069e-03
   1.6923313e+00   8.7603856e-03   7.5616784e-04   3.0646477e-02   1.3087325e-03
   1.6960860e+00   8.3114244e-03   7.0066559e-04   2.9558757e-02   1.2213525e-03
   1.6998407e+00   7.8830388e-03   6.4898904e-04   2.8504783e-02   1.1394352e-03
   1.7035954e+00   7.4744228e-03   6.0089399e-04   2.7483706e-02   1.0626657e-03
   1.7073501e+00   7.0847947e-03   5.5615036e-04   2.6494689e-02   9.9074560e-04
   1.7111047e+00   6.7133968e-03   5.1454148e-04   2.5536908e-02   9.2339194e-04
   1.7148594e+00   6.3594949e-03   4.7586342e-04   2.4609556e-02   8.6033671e-04
   1.7186141e+00   6.0223782e-03   4.3992428e-04   2.3711837e-02   8.0132607e-04
   1.7223688e+00   5.7013583e-03   4.0654366e-04   2.2842972e-02   7.4611975e-04
   1.7261235e+00   5.3957696e-03   3.7555197e-04   2.2002193e-02   6.9449039e-04
   1.7298782e+00   5.1049680e-03   3.4678988e-04   2.1188749e-02   6.4622297e-04
   1.7336329e+00   4.8283311e-03   3.2010780e-04   2.0401901e-02   6.0111420e-04
   1.7373876e+00   4.5652577e-03   2.9536533e-04   1.9640924e-02   5.5897196e-04
   1.7411423e+00   4.3151671e-03   2.7243077e-04   1.8905108e-02   5.1961479e-04
   1.7448970e+00   4.0774986e-03   2.5118060e-04   1.8193757e-02   4.8287134e-04
   1.7486517e+00   3.8517115e-03   2.3149909e-04   1.7506187e-02   4.4857989e-04
   1.7524064e+00   3.6372841e-03   2.1327782e-04   1.6841731e-02   4.1658787e-04
   1.7561611e+00   3.4337139e-03   1.9641527e-04   1.6199733e-02   3.8675139e-04
   1.7599158e+00   3.2405162e-03   1.8081643e-04   1.5579552e-02   3.5893481e-04
   1.7636705e+00   3.0572246e-03   1.6639244e-04   1.4980560e-02   3.3301035e-04
   1.7674251e+00   2.8833901e-03   1.5306020e-04   1.4402142e-02   3.0885762e-04
   1.7711798e+00   2.7185804e-03   1.4074206e-04   1.3843697e-02   2.8636330e-04
   1.7749345e+00   2.5623799e-03   1.2936549e-04   1.3304638e-02   2.6542073e-04
   1.7786892e+00   2.4143892e-03   1.1886275e-04   1.2784390e-02   2.4592958e-04
   1.7824439e+00   2.2742242e-03   1.0917066e-04   1.2282391e-02   2.2779549e-04
   1.7861986e+00   2.1415162e-03   1.0023025e-04   1.1798093e-02   2.1092980e-04
   1.7899533e+00   2.0159111e-03   9.1986559e-05   1.1330959e-02   1.9524917e-04
   1.7937080e+00   1.8970691e-03   8.4388366e-05   1.0880466e-02   1.8067535e-04
   1.7974627e+00   1.7846643e-03   7.7387954e-05   1.0446103e-02   1.6713486e-04
   1.8012174e+00   1.6783841e-03   7.0940900e-05   1.0027371e-02   1.5455876e-04
   1.8049721e+00   1.5779291e-03   6.5005860e-05   9.6237829e-03   1.4288238e-04
   1.8087268e+00   1.4830123e-03   5.9544378e-05   9.2348645e-03   1.3204505e-04
   1.8124815e+00   1.3933590e-03   5.4520698e-05   8.8601527e-03   1.2198995e-04
   1.8162362e+00   1.3087060e-03   4.9901592e-05   8.4991962e-03   1.1266381e-04
   1.8199909e+00   1.2288018e-03   4.5656191e-05   8.1515552e-03   1.0401674e-04
   1.8237455e+00   1.1534058e-03   4.1755839e-05   7.8168011e-03   9.6002046e-05
   1.8275002e+00   1.0822878e-03   3.8173936e-05   7.4945165e-03   8.8576025e-05
   1.8312549e+00   1.0152281e-03   3.4885810e-05   7.1842948e-03   8.1697794e-05
   1.8350096e+00   9.5201670e-04   3.1868586e-05   6.8857404e-03   7.5329123e-05
   1.8387643e+00   8.9245312e-04   2.9101062e-05   6.5984679e-03   6.9434281e-05
   1.8425190e+00   8.3634608e-04   2.6563598e-05   6.3221027e-03   6.3979879e-05
   1.8462737e+00   7.8351309e-04   2.4238008e-05   6.0562801e-03   5.8934735e-05
   1.8500284e+00   7.3378015e-04   2.2107461e-05   5.8006456e-03   5.4269735e-05
   1.8537831e+00   6.8698141e-04   2.0156386e-05   5.5548544e-03   4.9957708e-05
   1.8575378e+00   6.4295886e-04   1.8370388e-05   5.3185714e-03   4.5973308e-05
   1.8612925e+00   6.0156203e-04   1.6736157e-05   5.0914711e-03   4.2292898e-05
   1.8650472e+00   5.6264768e-04   1.5241402e-05   4.8732371e-03   3.8894446e-05
   1.8688019e+00   5.2607951e-04   1.3874770e-05   4.6635621e-03   3.5757420e-05
   1.8725566e+00   4.9172788e-04   1.2625782e-05   4.4621479e-03   3.2862697e-05
   1.8763113e+00   4.5946955e-04   1.1484773e-05   4.2687049e-03   3.0192472e-05
   1.8800660e+00   4.2918738e-04   1.0442827e-05   4.0829519e-03   2.7730173e-05
   1.8838206e+00   4.0077011e-04   9.4917283e-06   3.9046164e-03   2.5460384e-05
   1.8875753e+00   3.7411208e-04   8.6239053e-06   3.7334337e-03   2.3368764e-05
   1.8913300e+00   3.4911299e-04   7.8323861e-06   3.5691475e-03   2.1441985e-05
   1.8950847e+00   3.2567772e-04   7.1107530e-06   3.4115089e-03   1.9667660e-05
   1.8988394e+00   3.0371601e-04   6.4531007e-06   3.2602769e-03   1.8034281e-05
   1.9025941e+00   2.8314232e-04   5.8539984e-06   3.1152180e-03   1.6531163e-05
   1.9063488e+00   2.6387559e-04   5.3084535e-06   2.9761058e-03   1.5148388e-05
   1.9101035e+00   2.4583904e-04   4.8118786e-06   2.8427212e-03   1.3876754e-05
   1.9138582e+00   2.2895995e-04   4.3600602e-06   2.7148518e-03   1.2707725e-05
   1.9176129e+00   2.1316953e-04   3.9491302e-06   2.5922923e-03   1.1633387e-05
   1.9213676e+00   1.9840266e-04   3.5755389e-06   2.4748437e-03   1.0646404e-05
   1.9251223e+00   1.8459780e-04   3.2360307e-06   2.3623136e-03   9.7399832e-06
   1.9288770e+00   1.7169675e-04   2.9276204e-06   2.2545158e-03   8.9078295e-06
   1.9326317e+00   1.5964451e-04   2.6475726e-06   2.1512704e-03   8.1441175e-06
   1.9363864e+00   1.4838915e-04   2.3933815e-06   2.0524032e-03   7.4434557e-06
   1.9401410e+00   1.3788163e-04   2.1627528e-06   1.9577460e-03   6.8008567e-06
   1.9438957e+00   1.2807568e-04   1.9535866e-06   1.8671361e-03   6.2117089e-06
   1.9476504e+00   1.1892764e-04   1.7639623e-06   1.7804163e-03   5.6717490e-06
   1.9514051e+00   1.1039632e-04   1.5921233e-06   1.6974349e-03   5.1770380e-06
   1.9551598e+00   1.0244294e-04   1.4364643e-06   1.6180452e-03   4.7239376e-06
   1.9589145e+00   9.5030914e-05   1.2955187e-06   1.5421058e-03   4.3090883e-06
   1.9626692e+00   8.8125809e-05   1.1679471e-06   1.4694799e-03   3.9293895e-06
   1.9664239e+00   8.1695197e-05   1.0525271e-06   1.4000356e-03   3.5819804e-06
   1.9701786e+00   7.5708565e-05   9.4814339e-07   1.3336458e-03   3.2642227e-06
   1.9739333e+00   7.0137204e-05   8.5377863e-07   1.2701876e-03   2.9736839e-06
   1.9776880e+00   6.4954120e-05   7.6850563e-07   1.2095428e-03   2.7081222e-06
   1.9814427e+00   6.0133939e-05   6.9147948e-07   1.1515971e-03   2.4654725e-06
   1.9851974e+00   5.5652820e-05   6.2193067e-07   1.0962405e-03   2.2438329e-06
   1.9889521e+00   5.1488370e-05   5.5915866e-07   1.0433670e-03   2.0414527e-06
   1.9927068e+00   4.7619566e-05   5.0252596e-07   9.9287445e-04   1.8567206e-06
   1.9964614e+00   4.4026679e-05   4.5145271e-07   9.4466438e-04   1.6881547e-06
   2.0002161e+00   4.0691199e-05   4.0541174e-07   8.9864200e-04   1.5343921e-06
   2.0039708e+00   3.7595772e-05   3.6392395e-07   8.5471604e-04   1.3941803e-06
   2.0077255e+00   3.4724128e-05   3.2655411e-07   8.1279863e-04   1.2663681e-06
   2.0114802e+00   3.2061025e-05   2.9290708e-07   7.7280522e-04   1.1498982e-06
   2.0152349e+00   2.9592186e-05   2.6262419e-07   7.3465442e-04   1.0438000e-06
   2.0189896e+00   2.7304244e-05   2.3538007e-07   6.9826797e-04   9.4718249e-07
   2.0227443e+00   2.5184691e-05   2.1087968e-07   6.6357056e-04   8.5922806e-07
   2.0264990e+00   2.3221823e-05   1.8885557e-07   6.3048981e-04   7.7918698e-07
   2.0302537e+00   2.1404698e-05   1.6906546e-07   5.9895611e-04   7.0637182e-07
   2.0340084e+00   1.9723088e-05   1.5128990e-07   5.6890258e-04   6.4015257e-07
   2.0377631e+00   1.8167433e-05   1.3533027e-07   5.4026492e-04   5.7995201e-07
   2.0415178e+00   1.6728808e-05   1.2100682e-07   5.1298139e-04   5.2524155e-07
   2.0452725e+00   1.5398878e-05   1.0815699e-07   4.8699267e-04   4.7553724e-07
   2.0490272e+00   1.4169864e-05   9.6633832e-08   4.6224179e-04   4.3039620e-07
   2.0527818e+00   1.3034509e-05   8.6304532e-08   4.3867406e-04   3.8941329e-07
   2.0565365e+00   1.1986047e-05   7.7049135e-08   4.1623699e-04   3.5221801e-07
   2.0602912e+00   1.1018170e-05   6.8759336e-08   3.9488021e-04   3.1847166e-07
   2.0640459e+00   1.0125000e-05   6.1337388e-08   3.7455537e-04   2.8786474e-07
   2.0678006e+00   9.3010621e-06   5.4695116e-08   3.5521611e-04   2.6011452e-07
   2.0715553e+00   8.5412591e-06   4.8753013e-08   3.3681797e-04   2.3496283e-07
   2.0753100e+00   7.8408471e-06   4.3439415e-08   3.1931831e-04   2.1217400e-07
   2.0790647e+00   7.1954123e-06   3.8689762e-08   3.0267626e-04   1.9153300e-07
   2.0828194e+00   6.6008505e-06   3.4445911e-08   2.8685265e-04   1.7284369e-07
   2.0865741e+00   6.0533461e-06   3.0655529e-08   2.7180995e-04   1.5592719e-07
   2.0903288e+00   5.5493536e-06   2.7271524e-08   2.5751219e-04   1.4062050e-07
   2.0940835e+00   5.0855798e-06   2.4251548e-08   2.4392495e-04   1.2677508e-07
   2.0978382e+00   4.6589668e-06   2.1557526e-08   2.3101523e-04   1.1425561e-07
   2.1015929e+00   4.2666765e-06   1.9155248e-08   2.1875146e-04   1.0293893e-07
   2.1053476e+00   3.9060758e-06   1.7013982e-08   2.0710343e-04   9.2712914e-08
   2.1091022e+00   3.5747227e-06   1.5106139e-08   1.9604221e-04   8.3475540e-08
   2.1128569e+00   3.2703535e-06   1.3406959e-08   1.8554013e-04   7.5134031e-08
   2.1166116e+00   2.9908701e-06   1.1894230e-08   1.7557072e-04   6.7604030e-08
   2.1203663e+00   2.7343295e-06   1.0548037e-08   1.6610867e-04   6.0808868e-08
   2.1241210e+00   2.4989321e-06   9.3505275e-09   1.5712977e-04   5.4678892e-08
   2.1278757e+00   2.2830124e-06   8.2857106e-09   1.4861089e-04   4.9150839e-08
   2.1316304e+00   2.0850294e-06   7.3392647e-09   1.4052990e-04   4.4167275e-08
   2.1353851e+00   1.9035580e-06   6.4983702e-09   1.3286569e-04   3.9676076e-08
   2.1391398e+00   1.7372805e-06   5.7515569e-09   1.2559805e-04   3.5629955e-08
   2.1428945e+00   1.5849793e-06   5.0885664e-09   1.1870771e-04   3.1986026e-08
   2.1466492e+00   1.4455293e-06   4.5002277e-09   1.1217625e-04   2.8705408e-08
   2.1504039e+00   1.3178920e-06   3.9783458e-09   1.0598609e-04   2.5752869e-08
   2.1541586e+00   1.2011085e-06   3.5156005e-09   1.0012046e-04   2.3096489e-08
   2.1579133e+00   1.0942940e-06   3.1054565e-09   9.4563323e-05   2.0707360e-08
   2.1616680e+00   9.9663266e-07   2.7420810e-09   8.9299412e-05   1.8559316e-08
   2.1654226e+00   9.0737202e-07   2.4202710e-09   8.4314146e-05   1.6628674e-08
   2.1691773e+00   8.2581876e-07   2.1353868e-09   7.9593621e-05   1.4894013e-08
   2.1729320e+00   7.5133409e-07   1.8832932e-09   7.5124579e-05   1.3335960e-08
   2.1766867e+00   6.8332975e-07   1.6603058e-09   7.0894379e-05   1.1937003e-08
   2.1804414e+00   6.2126424e-07   1.4631439e-09   6.6890976e-05   1.0681315e-08
   2.1841961e+00   5.6463926e-07   1.2888866e-09   6.3102887e-05   9.5546027e-09
   2.1879508e+00   5.1299648e-07   1.1349352e-09   5.9519173e-05   8.5439552e-09
   2.1917055e+00   4.6591447e-07   9.9897848e-10   5.6129416e-05   7.6377202e-09
   2.1954602e+00   4.2300588e-07   8.7896148e-10   5.2923692e-05   6.8253820e-09
   2.1992149e+00   3.8391486e-07   7.7305819e-10   4.9892551e-05   6.0974553e-09
   2.2029696e+00   3.4831457e-07   6.7964656e-10   4.7026998e-05   5.4453868e-09
   2.2067243e+00   3.1590499e-07   5.9728641e-10   4.4318471e-05   4.8614664e-09
   2.2104790e+00   2.8641076e-07   5.2469955e-10   4.1758823e-05   4.3387466e-09
   2.2142337e+00   2.5957933e-07   4.6075205e-10   3.9340303e-05   3.8709693e-09
   2.2179884e+00   2.3517909e-07   4.0443837e-10   3.7055539e-05   3.4524994e-09
   2.2217430e+00   2.1299776e-07   3.5486722e-10   3.4897517e-05   3.0782646e-09
   2.2254977e+00   1.9284084e-07   3.1124893e-10   3.2859571e-05   2.7437006e-09
   2.2292524e+00   1.7453018e-07   2.7288412e-10   3.0935363e-05   2.4447021e-09
   2.2330071e+00   1.5790269e-07   2.3915367e-10   2.9118871e-05   2.1775774e-09
   2.2367618e+00   1.4280910e-07   2.0950974e-10   2.7404369e-05   1.9390085e-09
   2.2405165e+00   1.2911286e-07   1.8346774e-10   2.5786420e-05   1.7260138e-09
   2.2442712e+00   1.1668910e-07   1.6059925e-10   2.4259858e-05   1.5359153e-09
   2.2480259e+00   1.0542368e-07   1.4052565e-10   2.2819779e-05   1.3663083e-09
   2.2517806e+00   9.5212299e-08   1.2291247e-10   2.1461526e-05   1.2150344e-09
   2.2555353e+00   8.5959690e-08   1.0746438e-10   2.0180676e-05   1.0801570e-09
   2.2592900e+00   7.7578871e-08   9.3920708e-11   1.8973035e-05   9.5993908e-10
   2.2630447e+00   6.9990451e-08   8.2051468e-11   1.7834621e-05   8.5282297e-10
   2.2667994e+00   6.3122004e-08   7.1653848e-11   1.6761655e-05   7.5741264e-10
   2.2705541e+00   5.6907474e-08   6.2549064e-11   1.5750557e-05   6.7245721e-10
   2.2743088e+00   5.1286647e-08   5.4579585e-11   1.4797927e-05   5.9683626e-10
   2.2780634e+00   4.6204650e-08   4.7606663e-11   1.3900545e-05   5.2954661e-10
   2.2818181e+00   4.1611498e-08   4.1508144e-11   1.3055356e-05   4.6969034e-10
   2.2855728e+00   3.7461677e-08   3.6176532e-11   1.2259468e-05   4.1646404e-10
   2.2893275e+00   3.3713760e-08   3.1517268e-11   1.1510136e-05   3.6914911e-10
   2.2930822e+00   3.0330056e-08   2.7447210e-11   1.0804764e-05   3.2710305e-10
   2.2968369e+00   2.7276281e-08   2.3893282e-11   1.0140890e-05   2.8975158e-10
   2.3005916e+00   2.4521271e-08   2.0791287e-11   9.5161843e-06   2.5658158e-10
   2.3043463e+00   2.2036700e-08   1.8084847e-11   8.9284398e-06   2.2713474e-10
   2.3081010e+00   1.9796838e-08   1.5724478e-11   8.3755681e-06   2.0100188e-10
   2.3118557e+00   1.7778320e-08   1.3666758e-11   7.8555925e-06   1.7781775e-10
   2.3156104e+00   1.5959935e-08   1.1873605e-11   7.3666424e-06   1.5725647e-10
   2.3193651e+00   1.4322438e-08   1.0311636e-11   6.9069482e-06   1.3902740e-10
   2.3231198e+00   1.2848374e-08   8.9515931e-12   6.4748361e-06   1.2287138e-10
   2.3268745e+00   1.1521914e-08   7.7678510e-12   6.0687232e-06   1.0855742e-10
   2.3306292e+00   1.0328715e-08   6.7379720e-12   5.6871129e-06   9.5879709e-11
   2.3343838e+00   9.2557803e-09   5.8423190e-12   5.3285904e-06   8.4654951e-11
   2.3381385e+00   8.2913420e-09   5.0637127e-12   4.9918187e-06   7.4719931e-11
   2.3418932e+00   7.4247453e-09   4.3871304e-12   4.6755341e-06   6.5929382e-11
   2.3456479e+00   6.6463492e-09   3.7994410e-12   4.3785431e-06   5.8154053e-11
   2.3494026e+00   5.9474327e-09   3.2891715e-12   4.0997182e-06   5.1278985e-11
   2.3531573e+00   5.3201100e-09   2.8463020e-12   3.8379944e-06   4.5201963e-11
   2.3569120e+00   4.7572538e-09   2.4620850e-12   3.5923666e-06   3.9832137e-11
   2.3606667e+00   4.2524241e-09   2.1288874e-12   3.3618856e-06   3.5088788e-11
   2.3644214e+00   3.7998047e-09   1.8400513e-12   3.1456557e-06   3.0900221e-11
   2.3681761e+00   3.3941449e-09   1.5897715e-12   2.9428315e-06   2.7202776e-11
   2.3719308e+00   3.0307058e-09   1.3729888e-12   2.7526157e-06   2.3939955e-11
   2.3756855e+00   2.7052127e-09   1.1852960e-12   2.5742561e-06   2.1061624e-11
   2.3794402e+00   2.4138107e-09   1.0228551e-12   2.4070432e-06   1.8523321e-11
   2.3831949e+00   2.1530249e-09   8.8232557e-13   2.2503081e-06   1.6285619e-11
   2.3869496e+00   1.9197245e-09   7.6080099e-13   2.1034202e-06   1.4313576e-11
   2.3907042e+00   1.7110894e-09   6.5575362e-13   1.9657853e-06   1.2576230e-11
   2.3944589e+00   1.5245803e-09   5.6498605e-13   1.8368432e-06   1.1046157e-11
   2.3982136e+00   1.3579122e-09   4.8658883e-13   1.7160663e-06   9.6990774e-12


==> data/x_integrands.dat <==
  -6.0178637e-01   4.1819906e-04   1.4890869e-10   8.6376555e-04   2.9875388e-10
  -5.9803167e-01   4.3170505e-04   1.6693844e-10   8.9166352e-04   3.3492729e-10
  -5.9427698e-01   4.4560714e-04   1.8708331e-10   9.2037979e-04   3.7534439e-10
  -5.9052228e-01   4.5991574e-04   2.0958311e-10   9.4993596e-04   4.2048632e-10
  -5.8676759e-01   4.7464157e-04   2.3470384e-10   9.8035411e-04   4.7088678e-10
  -5.8301290e-01   4.8979554e-04   2.6274045e-10   1.0116568e-03   5.2713757e-10
  -5.7925820e-01   5.0538884e-04   2.9401985e-10   1.0438673e-03   5.8989462e-10
  -5.7550351e-01   5.2143292e-04   3.2890425e-10   1.0770090e-03   6.5988466e-10
  -5.7174882e-01   5.3793947e-04   3.6779481e-10   1.1111063e-03   7.3791257e-10
  -5.6799412e-01   5.5492046e-04   4.1113562e-10   1.1461839e-03   8.2486944e-10
  -5.6423943e-01   5.7238814e-04   4.5941819e-10   1.1822671e-03   9.2174141e-10
  -5.6048474e-01   5.9035502e-04   5.1318621e-10   1.2193817e-03   1.0296194e-09
  -5.5673004e-01   6.0883389e-04   5.7304091e-10   1.2575543e-03   1.1497097e-09
  -5.5297535e-01   6.2783785e-04   6.3964688e-10   1.2968119e-03   1.2833458e-09
  -5.4922066e-01   6.4738025e-04   7.1373845e-10   1.3371820e-03   1.4320012e-09
  -5.4546596e-01   6.6747478e-04   7.9612673e-10   1.3786931e-03   1.5973032e-09
  -5.4171127e-01   6.8813540e-04   8.8770725e-10   1.4213740e-03   1.7810488e-09
  -5.3795658e-01   7.0937640e-04   9.8946839e-10   1.4652541e-03   1.9852211e-09
  -5.3420188e-01   7.3121235e-04   1.1025006e-09   1.5103638e-03   2.2120081e-09
  -5.3044719e-01   7.5365816e-04   1.2280064e-09   1.5567338e-03   2.4638228e-09
  -5.2669250e-01   7.7672907e-04   1.3673115e-09   1.6043955e-03   2.7433251e-09
  -5.2293780e-01   8.0044061e-04   1.5218769e-09   1.6533813e-03   3.0534464e-09
  -5.1918311e-01   8.2480869e-04   1.6933117e-09   1.7037238e-03   3.3974156e-09
  -5.1542842e-01   8.4984952e-04   1.8833879e-09   1.7554568e-03   3.7787883e-09
  -5.1167372e-01   8.7557967e-04   2.0940559e-09   1.8086144e-03   4.2014781e-09
  -5.0791903e-01   9.0201605e-04   2.3274618e-09   1.8632317e-03   4.6697911e-09
  -5.0416434e-01   9.2917592e-04   2.5859659e-09   1.9193444e-03   5.1884634e-09
  -5.0040964e-01   9.5707691e-04   2.8721630e-09   1.9769889e-03   5.7627019e-09
  -4.9665495e-01   9.8573701e-04   3.1889053e-09   2.0362025e-03   6.3982294e-09
  -4.9290026e-01   1.0151746e-03   3.5393257e-09   2.0970232e-03   7.1013325e-09
  -4.8914556e-01   1.0454083e-03   3.9268650e-09   2.1594896e-03   7.8789155e-09
  -4.8539087e-01   1.0764574e-03   4.3552999e-09   2.2236414e-03   8.7385570e-09
  -4.8163618e-01   1.1083412e-03   4.8287752e-09   2.2895189e-03   9.6885736e-09
  -4.7788148e-01   1.1410797e-03   5.3518369e-09   2.3571633e-03   1.0738088e-08
  -4.7412679e-01   1.1746932e-03   5.9294699e-09   2.4266165e-03   1.1897102e-08
  -4.7037210e-01   1.2092022e-03   6.5671375e-09   2.4979214e-03   1.3176580e-08
  -4.6661740e-01   1.2446280e-03   7.2708261e-09   2.5711214e-03   1.4588534e-08
  -4.6286271e-01   1.2809919e-03   8.0470917e-09   2.6462613e-03   1.6146119e-08
  -4.5910802e-01   1.3183159e-03   8.9031119e-09   2.7233862e-03   1.7863739e-08
  -4.5535332e-01   1.3566223e-03   9.8467417e-09   2.8025424e-03   1.9757157e-08
  -4.5159863e-01   1.3959337e-03   1.0886574e-08   2.8837771e-03   2.1843616e-08
  -4.4784394e-01   1.4362735e-03   1.2032006e-08   2.9671381e-03   2.4141973e-08
  -4.4408924e-01   1.4776651e-03   1.3293309e-08   3.0526743e-03   2.6672840e-08
  -4.4033455e-01   1.5201326e-03   1.4681708e-08   3.1404356e-03   2.9458743e-08
  -4.3657986e-01   1.5637004e-03   1.6209462e-08   3.2304725e-03   3.2524282e-08
  -4.3282516e-01   1.6083935e-03   1.7889957e-08   3.3228368e-03   3.5896321e-08
  -4.2907047e-01   1.6542372e-03   1.9737803e-08   3.4175810e-03   3.9604179e-08
  -4.2531578e-01   1.7012574e-03   2.1768941e-08   3.5147585e-03   4.3679844e-08
  -4.2156108e-01   1.7494801e-03   2.4000754e-08   3.6144238e-03   4.8158203e-08
  -4.1780639e-01   1.7989323e-03   2.6452195e-08   3.7166323e-03   5.3077290e-08
  -4.1405170e-01   1.8496409e-03   2.9143916e-08   3.8214402e-03   5.8478552e-08
  -4.1029700e-01   1.9016338e-03   3.2098417e-08   3.9289050e-03   6.4407140e-08
  -4.0654231e-01   1.9549388e-03   3.5340197e-08   4.0390848e-03   7.0912223e-08
  -4.0278762e-01   2.0095847e-03   3.8895924e-08   4.1520389e-03   7.8047320e-08
  -3.9903292e-01   2.0656005e-03   4.2794616e-08   4.2678276e-03   8.5870666e-08
  -3.9527823e-01   2.1230156e-03   4.7067834e-08   4.3865121e-03   9.4445603e-08
  -3.9152354e-01   2.1818600e-03   5.1749895e-08   4.5081545e-03   1.0384100e-07
  -3.8776884e-01   2.2421641e-03   5.6878093e-08   4.6328181e-03   1.1413171e-07
  -3.8401415e-01   2.3039589e-03   6.2492949e-08   4.7605670e-03   1.2539905e-07
  -3.8025946e-01   2.3672757e-03   6.8638466e-08   4.8914665e-03   1.3773134e-07
  -3.7650476e-01   2.4321465e-03   7.5362415e-08   5.0255827e-03   1.5122445e-07
  -3.7275007e-01   2.4986035e-03   8.2716634e-08   5.1629827e-03   1.6598242e-07
  -3.6899538e-01   2.5666796e-03   9.0757355e-08   5.3037349e-03   1.8211812e-07
  -3.6524068e-01   2.6364080e-03   9.9545555e-08   5.4479083e-03   1.9975393e-07
  -3.6148599e-01   2.7078225e-03   1.0914732e-07   5.5955731e-03   2.1902249e-07
  -3.5773130e-01   2.7809574e-03   1.1963427e-07   5.7468005e-03   2.4006753e-07
  -3.5397660e-01   2.8558473e-03   1.3108396e-07   5.9016626e-03   2.6304473e-07
  -3.5022191e-01   2.9325273e-03   1.4358035e-07   6.0602326e-03   2.8812262e-07
  -3.4646722e-01   3.0110331e-03   1.5721433e-07   6.2225845e-03   3.1548360e-07
  -3.4271252e-01   3.0914008e-03   1.7208420e-07   6.3887935e-03   3.4532502e-07
  -3.3895783e-01   3.1736669e-03   1.8829629e-07   6.5589356e-03   3.7786026e-07
  -3.3520314e-01   3.2578684e-03   2.0596552e-07   6.7330877e-03   4.1332000e-07
  -3.3144844e-01   3.3440427e-03   2.2521606e-07   6.9113280e-03   4.5195352e-07
  -3.2769375e-01   3.4322276e-03   2.4618207e-07   7.0937351e-03   4.9403006e-07
  -3.2393906e-01   3.5224615e-03   2.6900836e-07   7.2803891e-03   5.3984034e-07
  -3.2018436e-01   3.6147831e-03   2.9385126e-07   7.4713705e-03   5.8969815e-07
  -3.1642967e-01   3.7092315e-03   3.2087942e-07   7.6667610e-03   6.4394201e-07
  -3.1267498e-01   3.8058463e-03   3.5027471e-07   7.8666431e-03   7.0293704e-07
  -3.0892028e-01   3.9046674e-03   3.8223321e-07   8.0711002e-03   7.6707683e-07
  -3.0516559e-01   4.0057352e-03   4.1696623e-07   8.2802165e-03   8.3678555e-07
  -3.0141090e-01   4.1090903e-03   4.5470136e-07   8.4940771e-03   9.1252011e-07
  -2.9765620e-01   4.2147739e-03   4.9568370e-07   8.7127677e-03   9.9477252e-07
  -2.9390151e-01   4.3228274e-03   5.4017703e-07   8.9363751e-03   1.0840723e-06
  -2.9014682e-01   4.4332926e-03   5.8846520e-07   9.1649866e-03   1.1809894e-06
  -2.8639212e-01   4.5462117e-03   6.4085345e-07   9.3986903e-03   1.2861365e-06
  -2.8263743e-01   4.6616270e-03   6.9766997e-07   9.6375751e-03   1.4001725e-06
  -2.7888274e-01   4.7795814e-03   7.5926745e-07   9.8817305e-03   1.5238055e-06
  -2.7512804e-01   4.9001178e-03   8.2602474e-07   1.0131247e-02   1.6577961e-06
  -2.7137335e-01   5.0232796e-03   8.9834869e-07   1.0386214e-02   1.8029611e-06
  -2.6761866e-01   5.1491103e-03   9.7667597e-07   1.0646725e-02   1.9601772e-06
  -2.6386396e-01   5.2776537e-03   1.0614751e-06   1.0912870e-02   2.1303852e-06
  -2.6010927e-01   5.4089538e-03   1.1532487e-06   1.1184743e-02   2.3145941e-06
  -2.5635458e-01   5.5430549e-03   1.2525355e-06   1.1462435e-02   2.5138856e-06
  -2.5259988e-01   5.6800012e-03   1.3599127e-06   1.1746041e-02   2.7294190e-06
  -2.4884519e-01   5.8198374e-03   1.4759991e-06   1.2035654e-02   2.9624362e-06
  -2.4509050e-01   5.9626080e-03   1.6014569e-06   1.2331368e-02   3.2142672e-06
  -2.4133580e-01   6.1083579e-03   1.7369949e-06   1.2633277e-02   3.4863355e-06
  -2.3758111e-01   6.2571318e-03   1.8833718e-06   1.2941476e-02   3.7801641e-06
  -2.3382642e-01   6.4089746e-03   2.0413988e-06   1.3256059e-02   4.0973823e-06
  -2.3007172e-01   6.5639313e-03   2.2119432e-06   1.3577122e-02   4.4397315e-06
  -2.2631703e-01   6.7220466e-03   2.3959318e-06   1.3904759e-02   4.8090731e-06
  -2.2256234e-01   6.8833656e-03   2.5943547e-06   1.4239065e-02   5.2073954e-06
  -2.1880764e-01   7.0479329e-03   2.8082692e-06   1.4580135e-02   5.6368213e-06
  -2.1505295e-01   7.2157933e-03   3.0388035e-06   1.4928064e-02   6.0996171e-06
  -2.1129825e-01   7.3869913e-03   3.2871615e-06   1.5282947e-02   6.5982006e-06
  -2.0754356e-01   7.5615712e-03   3.5546272e-06   1.5644877e-02   7.1351502e-06
  -2.0378887e-01   7.7395774e-03   3.8425691e-06   1.6013948e-02   7.7132148e-06
  -2.0003417e-01   7.9210536e-03   4.1524458e-06   1.6390255e-02   8.3353238e-06
  -1.9627948e-01   8.1060437e-03   4.4858106e-06   1.6773891e-02   9.0045971e-06
  -1.9252479e-01   8.2945908e-03   4.8443175e-06   1.7164947e-02   9.7243570e-06
  -1.8877009e-01   8.4867380e-03   5.2297266e-06   1.7563517e-02   1.0498139e-05
  -1.8501540e-01   8.6825278e-03   5.6439106e-06   1.7969691e-02   1.1329705e-05
  -1.8126071e-01   8.8820024e-03   6.0888605e-06   1.8383559e-02   1.2223053e-05
  -1.7750601e-01   9.0852034e-03   6.5666928e-06   1.8805212e-02   1.3182437e-05
  -1.7375132e-01   9.2921719e-03   7.0796561e-06   1.9234737e-02   1.4212373e-05
  -1.6999663e-01   9.5029483e-03   7.6301385e-06   1.9672223e-02   1.5317658e-05
  -1.6624193e-01   9.7175725e-03   8.2206749e-06   2.0117756e-02   1.6503386e-05
  -1.6248724e-01   9.9360838e-03   8.8539553e-06   2.0571420e-02   1.7774960e-05
  -1.5873255e-01   1.0158521e-02   9.5328328e-06   2.1033300e-02   1.9138113e-05
  -1.5497785e-01   1.0384920e-02   1.0260332e-05   2.1503478e-02   2.0598923e-05
  -1.5122316e-01   1.0615320e-02   1.1039659e-05   2.1982034e-02   2.2163829e-05
  -1.4746847e-01   1.0849756e-02   1.1874208e-05   2.2469047e-02   2.3839654e-05
  -1.4371377e-01   1.1088262e-02   1.2767574e-05   2.2964594e-02   2.5633623e-05
  -1.3995908e-01   1.1330873e-02   1.3723563e-05   2.3468752e-02   2.7553380e-05
  -1.3620439e-01   1.1577622e-02   1.4746199e-05   2.3981592e-02   2.9607014e-05
  -1.3244969e-01   1.1828540e-02   1.5839738e-05   2.4503185e-02   3.1803078e-05
  -1.2869500e-01   1.2083657e-02   1.7008678e-05   2.5033602e-02   3.4150612e-05
  -1.2494031e-01   1.2343004e-02   1.8257771e-05   2.5572907e-02   3.6659166e-05
  -1.2118561e-01   1.2606608e-02   1.9592035e-05   2.6121164e-02   3.9338826e-05
  -1.1743092e-01   1.2874495e-02   2.1016766e-05   2.6678436e-02   4.2200237e-05
  -1.1367623e-01   1.3146691e-02   2.2537552e-05   2.7244779e-02   4.5254632e-05
  -1.0992153e-01   1.3423219e-02   2.4160285e-05   2.7820250e-02   4.8513855e-05
  -1.0616684e-01   1.3704101e-02   2.5891177e-05   2.8404901e-02   5.1990393e-05
  -1.0241215e-01   1.3989358e-02   2.7736771e-05   2.8998781e-02   5.5697399e-05
  -9.8657454e-02   1.4279008e-02   2.9703958e-05   2.9601935e-02   5.9648727e-05
  -9.4902761e-02   1.4573067e-02   3.1799989e-05   3.0214406e-02   6.3858960e-05
  -9.1148067e-02   1.4871552e-02   3.4032497e-05   3.0836232e-02   6.8343440e-05
  -8.7393374e-02   1.5174474e-02   3.6409504e-05   3.1467449e-02   7.3118303e-05
  -8.3638680e-02   1.5481844e-02   3.8939445e-05   3.2108086e-02   7.8200506e-05
  -7.9883987e-02   1.5793672e-02   4.1631180e-05   3.2758172e-02   8.3607868e-05
  -7.6129294e-02   1.6109964e-02   4.4494012e-05   3.3417728e-02   8.9359101e-05
  -7.2374600e-02   1.6430724e-02   4.7537706e-05   3.4086773e-02   9.5473842e-05
  -6.8619907e-02   1.6755954e-02   5.0772504e-05   3.4765320e-02   1.0197269e-04
  -6.4865214e-02   1.7085654e-02   5.4209148e-05   3.5453378e-02   1.0887726e-04
  -6.1110520e-02   1.7419821e-02   5.7858890e-05   3.6150951e-02   1.1621018e-04
  -5.7355827e-02   1.7758449e-02   6.1733522e-05   3.6858038e-02   1.2399518e-04
  -5.3601134e-02   1.8101531e-02   6.5845384e-05   3.7574633e-02   1.3225708e-04
  -4.9846440e-02   1.8449055e-02   7.0207391e-05   3.8300724e-02   1.4102187e-04
  -4.6091747e-02   1.8801007e-02   7.4833050e-05   3.9036294e-02   1.5031673e-04
  -4.2337053e-02   1.9157372e-02   7.9736479e-05   3.9781321e-02   1.6017006e-04
  -3.8582360e-02   1.9518129e-02   8.4932428e-05   4.0535776e-02   1.7061155e-04
  -3.4827667e-02   1.9883256e-02   9.0436298e-05   4.1299624e-02   1.8167221e-04
  -3.1072973e-02   2.0252727e-02   9.6264162e-05   4.2072825e-02   1.9338438e-04
  -2.7318280e-02   2.0626513e-02   1.0243279e-04   4.2855331e-02   2.0578182e-04
  -2.3563587e-02   2.1004581e-02   1.0895965e-04   4.3647089e-02   2.1889970e-04
  -1.9808893e-02   2.1386896e-02   1.1586296e-04   4.4448039e-02   2.3277471e-04
  -1.6054200e-02   2.1773419e-02   1.2316169e-04   4.5258113e-02   2.4744502e-04
  -1.2299507e-02   2.2164106e-02   1.3087556e-04   4.6077239e-02   2.6295037e-04
  -8.5448132e-03   2.2558912e-02   1.3902511e-04   4.6905334e-02   2.7933211e-04
  -4.7901198e-03   2.2957787e-02   1.4763168e-04   4.7742310e-02   2.9663323e-04
  -1.0354264e-03   2.3360675e-02   1.5671744e-04   4.8588072e-02   3.1489838e-04
   2.7192669e-03   2.3767520e-02   1.6630542e-04   4.9442516e-02   3.3417396e-04
   6.4739603e-03   2.4178260e-02   1.7641949e-04   5.0305531e-02   3.5450809e-04
   1.0228654e-02   2.4592830e-02   1.8708444e-04   5.1176997e-02   3.7595070e-04
   1.3983347e-02   2.5011158e-02   1.9832595e-04   5.2056788e-02   3.9855355e-04
   1.7738040e-02   2.5433172e-02   2.1017061e-04   5.2944769e-02   4.2237024e-04
   2.1492734e-02   2.5858794e-02   2.2264596e-04   5.3840795e-02   4.4745628e-04
   2.5247427e-02   2.6287939e-02   2.3578048e-04   5.4744716e-02   4.7386909e-04
   2.9002121e-02   2.6720523e-02   2.4960362e-04   5.5656369e-02   5.0166806e-04
   3.2756814e-02   2.7156453e-02   2.6414579e-04   5.6575586e-02   5.3091453e-04
   3.6511507e-02   2.7595634e-02   2.7943841e-04   5.7502188e-02   5.6167186e-04
   4.0266201e-02   2.8037965e-02   2.9551388e-04   5.8435989e-02   5.9400542e-04
   4.4020894e-02   2.8483341e-02   3.1240560e-04   5.9376791e-02   6.2798262e-04
   4.7775587e-02   2.8931653e-02   3.3014801e-04   6.0324390e-02   6.6367292e-04
   5.1530281e-02   2.9382787e-02   3.4877654e-04   6.1278571e-02   7.0114787e-04
   5.5284974e-02   2.9836622e-02   3.6832765e-04   6.2239109e-02   7.4048106e-04
   5.9039667e-02   3.0293036e-02   3.8883881e-04   6.3205771e-02   7.8174818e-04
   6.2794361e-02   3.0751900e-02   4.1034855e-04   6.4178313e-02   8.2502699e-04
   6.6549054e-02   3.1213079e-02   4.3289637e-04   6.5156483e-02   8.7039733e-04
   7.0303748e-02   3.1676435e-02   4.5652281e-04   6.6140019e-02   9.1794111e-04
   7.4058441e-02   3.2141825e-02   4.8126941e-04   6.7128646e-02   9.6774227e-04
   7.7813134e-02   3.2609100e-02   5.0717871e-04   6.8122084e-02   1.0198868e-03
   8.1567828e-02   3.3078106e-02   5.3429423e-04   6.9120040e-02   1.0744627e-03
   8.5322521e-02   3.3548686e-02   5.6266045e-04   7.0122212e-02   1.1315599e-03
   8.9077214e-02   3.4020674e-02   5.9232281e-04   7.1128287e-02   1.1912704e-03
   9.2831908e-02   3.4493902e-02   6.2332765e-04   7.2137944e-02   1.2536880e-03
   9.6586601e-02   3.4968197e-02   6.5572224e-04   7.3150850e-02   1.3189082e-03
   1.0034129e-01   3.5443379e-02   6.8955471e-04   7.4166664e-02   1.3870287e-03
   1.0409599e-01   3.5919265e-02   7.2487402e-04   7.5185033e-02   1.4581485e-03
   1.0785068e-01   3.6395666e-02   7.6172993e-04   7.6205594e-02   1.5323686e-03
   1.1160537e-01   3.6872386e-02   8.0017297e-04   7.7227976e-02   1.6097913e-03
   1.1536007e-01   3.7349228e-02   8.4025438e-04   7.8251796e-02   1.6905205e-03
   1.1911476e-01   3.7825988e-02   8.8202607e-04   7.9276662e-02   1.7746616e-03
   1.2286945e-01   3.8302455e-02   9.2554057e-04   8.0302173e-02   1.8623212e-03
   1.2662415e-01   3.8778416e-02   9.7085095e-04   8.1327917e-02   1.9536071e-03
   1.3037884e-01   3.9253652e-02   1.0180108e-03   8.2353471e-02   2.0486280e-03
   1.3413353e-01   3.9727939e-02   1.0670741e-03   8.3378407e-02   2.1474939e-03
   1.3788823e-01   4.0201049e-02   1.1180952e-03   8.4402282e-02   2.2503152e-03
   1.4164292e-01   4.0672748e-02   1.1711288e-03   8.5424648e-02   2.3572032e-03
   1.4539761e-01   4.1142798e-02   1.2262297e-03   8.6445044e-02   2.4682695e-03
   1.4915231e-01   4.1610958e-02   1.2834528e-03   8.7463004e-02   2.5836262e-03
   1.5290700e-01   4.2076978e-02   1.3428531e-03   8.8478049e-02   2.7033853e-03
   1.5666169e-01   4.2540609e-02   1.4044855e-03   8.9489695e-02   2.8276588e-03
   1.6041639e-01   4.3001594e-02   1.4684048e-03   9.0497446e-02   2.9565586e-03
   1.6417108e-01   4.3459674e-02   1.5346652e-03   9.1500800e-02   3.0901960e-03
   1.6792578e-01   4.3914583e-02   1.6033209e-03   9.2499246e-02   3.2286815e-03
   1.7168047e-01   4.4366055e-02   1.6744254e-03   9.3492266e-02   3.3721247e-03
   1.7543516e-01   4.4813816e-02   1.7480315e-03   9.4479332e-02   3.5206342e-03
   1.7918986e-01   4.5257592e-02   1.8241913e-03   9.5459911e-02   3.6743169e-03
   1.8294455e-01   4.5697102e-02   1.9029560e-03   9.6433461e-02   3.8332783e-03
   1.8669924e-01   4.6132065e-02   1.9843758e-03   9.7399436e-02   3.9976215e-03
   1.9045394e-01   4.6562194e-02   2.0684995e-03   9.8357279e-02   4.1674478e-03
   1.9420863e-01   4.6987199e-02   2.1553749e-03   9.9306432e-02   4.3428557e-03
   1.9796332e-01   4.7406790e-02   2.2450479e-03   1.0024633e-01   4.5239407e-03
   2.0171802e-01   4.7820670e-02   2.3375632e-03   1.0117639e-01   4.7107954e-03
   2.0547271e-01   4.8228542e-02   2.4329633e-03   1.0209605e-01   4.9035087e-03
   2.0922740e-01   4.8630107e-02   2.5312888e-03   1.0300472e-01   5.1021656e-03
   2.1298210e-01   4.9025061e-02   2.6325783e-03   1.0390181e-01   5.3068472e-03
   2.1673679e-01   4.9413102e-02   2.7368680e-03   1.0478673e-01   5.5176297e-03
   2.2049148e-01   4.9793924e-02   2.8441914e-03   1.0565890e-01   5.7345847e-03
   2.2424618e-01   5.0167218e-02   2.9545795e-03   1.0651771e-01   5.9577784e-03
   2.2800087e-01   5.0532676e-02   3.0680604e-03   1.0736256e-01   6.1872712e-03
   2.3175556e-01   5.0889988e-02   3.1846590e-03   1.0819285e-01   6.4231178e-03
   2.3551026e-01   5.1238844e-02   3.3043971e-03   1.0900797e-01   6.6653662e-03
   2.3926495e-01   5.1578933e-02   3.4272927e-03   1.0980733e-01   6.9140579e-03
   2.4301964e-01   5.1909943e-02   3.5533604e-03   1.1059032e-01   7.1692269e-03
   2.4677434e-01   5.2231562e-02   3.6826110e-03   1.1135632e-01   7.4308999e-03
   2.5052903e-01   5.2543479e-02   3.8150511e-03   1.1210474e-01   7.6990954e-03
   2.5428372e-01   5.2845384e-02   3.9506829e-03   1.1283497e-01   7.9738236e-03
   2.5803842e-01   5.3136965e-02   4.0895044e-03   1.1354641e-01   8.2550861e-03
   2.6179311e-01   5.3417916e-02   4.2315087e-03   1.1423845e-01   8.5428750e-03
   2.6554780e-01   5.3687927e-02   4.3766842e-03   1.1491050e-01   8.8371731e-03
   2.6930250e-01   5.3946693e-02   4.5250142e-03   1.1556197e-01   9.1379530e-03
   2.7305719e-01   5.4193911e-02   4.6764767e-03   1.1619225e-01   9.4451773e-03
   2.7681188e-01   5.4429278e-02   4.8310442e-03   1.1680077e-01   9.7587975e-03
   2.8056658e-01   5.4652497e-02   4.9886836e-03   1.1738695e-01   1.0078754e-02
   2.8432127e-01   5.4863271e-02   5.1493562e-03   1.1795019e-01   1.0404977e-02
   2.8807596e-01   5.5061307e-02   5.3130169e-03   1.1848995e-01   1.0737382e-02
   2.9183066e-01   5.5246317e-02   5.4796147e-03   1.1900565e-01   1.1075875e-02
   2.9558535e-01   5.5418017e-02   5.6490922e-03   1.1949674e-01   1.1420349e-02
   2.9934004e-01   5.5576124e-02   5.8213855e-03   1.1996268e-01   1.1770683e-02
   3.0309474e-01   5.5720365e-02   5.9964241e-03   1.2040292e-01   1.2126744e-02
   3.0684943e-01   5.5850467e-02   6.1741305e-03   1.2081694e-01   1.2488385e-02
   3.1060412e-01   5.5966165e-02   6.3544206e-03   1.2120422e-01   1.2855447e-02
   3.1435882e-01   5.6067200e-02   6.5372030e-03   1.2156425e-01   1.3227753e-02
   3.1811351e-01   5.6153318e-02   6.7223793e-03   1.2189655e-01   1.3605117e-02
   3.2186820e-01   5.6224272e-02   6.9098436e-03   1.2220062e-01   1.3987334e-02
   3.2562290e-01   5.6279820e-02   7.0994829e-03   1.2247601e-01   1.4374188e-02
   3.2937759e-01   5.6319731e-02   7.2911767e-03   1.2272225e-01   1.4765447e-02
   3.3313228e-01   5.6343778e-02   7.4847970e-03   1.2293891e-01   1.5160863e-02
   3.3688698e-01   5.6351744e-02   7.6802083e-03   1.2312556e-01   1.5560175e-02
   3.4064167e-01   5.6343418e-02   7.8772674e-03   1.2328180e-01   1.5963107e-02
   3.4439636e-01   5.6318600e-02   8.0758238e-03   1.2340722e-01   1.6369366e-02
   3.4815106e-01   5.6277097e-02   8.2757193e-03   1.2350146e-01   1.6778646e-02
   3.5190575e-01   5.6218727e-02   8.4767880e-03   1.2356416e-01   1.7190625e-02
   3.5566044e-01   5.6143317e-02   8.6788568e-03   1.2359498e-01   1.7604967e-02
   3.5941514e-01   5.6050702e-02   8.8817450e-03   1.2359360e-01   1.8021321e-02
   3.6316983e-01   5.5940730e-02   9.0852644e-03   1.2355972e-01   1.8439320e-02
   3.6692452e-01   5.5813258e-02   9.2892198e-03   1.2349307e-01   1.8858585e-02
   3.7067922e-01   5.5668156e-02   9.4934087e-03   1.2339339e-01   1.9278721e-02
   3.7443391e-01   5.5505302e-02   9.6976216e-03   1.2326044e-01   1.9699320e-02
   3.7818860e-01   5.5324589e-02   9.9016424e-03   1.2309401e-01   2.0119960e-02
   3.8194330e-01   5.5125919e-02   1.0105248e-02   1.2289391e-01   2.0540206e-02
   3.8569799e-01   5.4909208e-02   1.0308209e-02   1.2265998e-01   2.0959610e-02
   3.8945268e-01   5.4674383e-02   1.0510290e-02   1.2239207e-01   2.1377713e-02
   3.9320738e-01   5.4421386e-02   1.0711249e-02   1.2209007e-01   2.1794041e-02
   3.9696207e-01   5.4150170e-02   1.0910840e-02   1.2175388e-01   2.2208113e-02
   4.0071676e-01   5.3860702e-02   1.1108809e-02   1.2138344e-01   2.2619433e-02
   4.0447146e-01   5.3552962e-02   1.1304899e-02   1.2097871e-01   2.3027499e-02
   4.0822615e-01   5.3226945e-02   1.1498848e-02   1.2053968e-01   2.3431796e-02
   4.1198084e-01   5.2882658e-02   1.1690390e-02   1.2006635e-01   2.3831803e-02
   4.1573554e-01   5.2520124e-02   1.1879253e-02   1.1955878e-01   2.4226990e-02
   4.1949023e-01   5.2139380e-02   1.2065163e-02   1.1901703e-01   2.4616820e-02
   4.2324492e-01   5.1740477e-02   1.2247844e-02   1.1844119e-01   2.5000749e-02
   4.2699962e-01   5.1323481e-02   1.2427016e-02   1.1783140e-01   2.5378231e-02
   4.3075431e-01   5.0888473e-02   1.2602396e-02   1.1718781e-01   2.5748712e-02
   4.3450900e-01   5.0435550e-02   1.2773703e-02   1.1651059e-01   2.6111636e-02
   4.3826370e-01   4.9964821e-02   1.2940650e-02   1.1579997e-01   2.6466445e-02
   4.4201839e-01   4.9476414e-02   1.3102953e-02   1.1505619e-01   2.6812580e-02
   4.4577308e-01   4.8970471e-02   1.3260327e-02   1.1427952e-01   2.7149481e-02
   4.4952778e-01   4.8447148e-02   1.3412488e-02   1.1347026e-01   2.7476590e-02
   4.5328247e-01   4.7906619e-02   1.3559152e-02   1.1262874e-01   2.7793351e-02
   4.5703716e-01   4.7349072e-02   1.3700037e-02   1.1175532e-01   2.8099211e-02
   4.6079186e-01   4.6774710e-02   1.3834865e-02   1.1085040e-01   2.8393622e-02
   4.6454655e-01   4.6183752e-02   1.3963360e-02   1.0991439e-01   2.8676041e-02
   4.6830124e-01   4.5576434e-02   1.4085250e-02   1.0894775e-01   2.8945934e-02
   4.7205594e-01   4.4953006e-02   1.4200266e-02   1.0795095e-01   2.9202774e-02
   4.7581063e-01   4.4313734e-02   1.4308145e-02   1.0692452e-01   2.9446045e-02
   4.7956532e-01   4.3658898e-02   1.4408632e-02   1.0586897e-01   2.9675240e-02
   4.8332002e-01   4.2988796e-02   1.4501474e-02   1.0478489e-01   2.9889866e-02
   4.8707471e-01   4.2303737e-02   1.4586428e-02   1.0367288e-01   3.0089445e-02
   4.9082940e-01   4.1604050e-02   1.4663259e-02   1.0253354e-01   3.0273511e-02
   4.9458410e-01   4.0890074e-02   1.4731738e-02   1.0136755e-01   3.0441617e-02
   4.9833879e-01   4.0162166e-02   1.4791648e-02   1.0017558e-01   3.0593332e-02
   5.0209348e-01   3.9420695e-02   1.4842780e-02   9.8958346e-02   3.0728247e-02
   5.0584818e-01   3.8666047e-02   1.4884935e-02   9.7716574e-02   3.0845969e-02
   5.0960287e-01   3.7898619e-02   1.4917926e-02   9.6451030e-02   3.0946130e-02
   5.1335756e-01   3.7118822e-02   1.4941579e-02   9.5162502e-02   3.1028385e-02
   5.1711226e-01   3.6327084e-02   1.4955730e-02   9.3851803e-02   3.1092411e-02
   5.2086695e-01   3.5523840e-02   1.4960229e-02   9.2519770e-02   3.1137911e-02
   5.2462164e-01   3.4709543e-02   1.4954939e-02   9.1167262e-02   3.1164617e-02
   5.2837634e-01   3.3884655e-02   1.4939738e-02   8.9795165e-02   3.1172285e-02
   5.3213103e-01   3.3049651e-02   1.4914519e-02   8.8404384e-02   3.1160702e-02
   5.3588573e-01   3.2205018e-02   1.4879189e-02   8.6995847e-02   3.1129685e-02
   5.3964042e-01   3.1351254e-02   1.4833672e-02   8.5570501e-02   3.1079079e-02
   5.4339511e-01   3.0488867e-02   1.4777906e-02   8.4129313e-02   3.1008764e-02
   5.4714981e-01   2.9618374e-02   1.4711848e-02   8.2673271e-02   3.0918651e-02
   5.5090450e-01   2.8740305e-02   1.4635471e-02   8.1203376e-02   3.0808684e-02
   5.5465919e-01   2.7855196e-02   1.4548765e-02   7.9720649e-02   3.0678842e-02
   5.5841389e-01   2.6963594e-02   1.4451739e-02   7.8226127e-02   3.0529137e-02
   5.6216858e-01   2.6066052e-02   1.4344419e-02   7.6720858e-02   3.0359617e-02
   5.6592327e-01   2.5163131e-02   1.4226848e-02   7.5205907e-02   3.0170366e-02
   5.6967797e-01   2.4255400e-02   1.4099091e-02   7.3682348e-02   2.9961504e-02
   5.7343266e-01   2.3343433e-02   1.3961228e-02   7.2151268e-02   2.9733187e-02
   5.7718735e-01   2.2427811e-02   1.3813360e-02   7.0613763e-02   2.9485608e-02
   5.8094205e-01   2.1509120e-02   1.3655605e-02   6.9070937e-02   2.9218995e-02
   5.8469674e-01   2.0587948e-02   1.3488102e-02   6.7523900e-02   2.8933616e-02
   5.8845143e-01   1.9664890e-02   1.3311007e-02   6.5973771e-02   2.8629772e-02
   5.9220613e-01   1.8740543e-02   1.3124496e-02   6.4421671e-02   2.8307803e-02
   5.9596082e-01   1.7815504e-02   1.2928762e-02   6.2868723e-02   2.7968083e-02
   5.9971551e-01   1.6890375e-02   1.2724017e-02   6.1316055e-02   2.7611024e-02
   6.0347021e-01   1.5965758e-02   1.2510492e-02   5.9764791e-02   2.7237072e-02
   6.0722490e-01   1.5042255e-02   1.2288435e-02   5.8216056e-02   2.6846707e-02
   6.1097959e-01   1.4120466e-02   1.2058112e-02   5.6670974e-02   2.6440445e-02
   6.1473429e-01   1.3200992e-02   1.1819806e-02   5.5130661e-02   2.6018833e-02
   6.1848898e-01   1.2284431e-02   1.1573815e-02   5.3596230e-02   2.5582450e-02
   6.2224367e-01   1.1371379e-02   1.1320456e-02   5.2068786e-02   2.5131909e-02
   6.2599837e-01   1.0462427e-02   1.1060059e-02   5.0549425e-02   2.4667851e-02
   6.2975306e-01   9.5581643e-03   1.0792971e-02   4.9039234e-02   2.4190945e-02
   6.3350775e-01   8.6591722e-03   1.0519551e-02   4.7539288e-02   2.3701890e-02
   6.3726245e-01   7.7660281e-03   1.0240175e-02   4.6050646e-02   2.3201409e-02
   6.4101714e-01   6.8793024e-03   9.9552271e-03   4.4574357e-02   2.2690251e-02
   6.4477183e-01   5.9995582e-03   9.6651076e-03   4.3111451e-02   2.2169186e-02
   6.4852653e-01   5.1273506e-03   9.3702259e-03   4.1662940e-02   2.1639007e-02
   6.5228122e-01   4.2632257e-03   9.0710021e-03   4.0229819e-02   2.1100526e-02
   6.5603591e-01   3.4077203e-03   8.7678656e-03   3.8813060e-02   2.0554572e-02
   6.5979061e-01   2.5613607e-03   8.4612540e-03   3.7413615e-02   2.0001992e-02
   6.6354530e-01   1.7246621e-03   8.1516125e-03   3.6032411e-02   1.9443643e-02
   6.6729999e-01   8.9812823e-04   7.8393924e-03   3.4670350e-02   1.8880397e-02
   6.7105469e-01   8.2250004e-05   7.5250501e-03   3.3328310e-02   1.8313132e-02
   6.7480938e-01   7.2249470e-04   7.2090463e-03   3.2007138e-02   1.7742737e-02
   6.7856407e-01   1.5156419e-03   6.8918446e-03   3.0707653e-02   1.7170103e-02
   6.8231877e-01   2.2967423e-03   6.5739104e-03   2.9430646e-02   1.6596126e-02
   6.8607346e-01   3.0653616e-03   6.2557098e-03   2.8176874e-02   1.6021700e-02
   6.8982815e-01   3.8210817e-03   5.9377083e-03   2.6947062e-02   1.5447719e-02
   6.9358285e-01   4.5635006e-03   5.6203697e-03   2.5741900e-02   1.4875073e-02
   6.9733754e-01   5.2922338e-03   5.3041548e-03   2.4562044e-02   1.4304643e-02
   7.0109223e-01   6.0069142e-03   4.9895203e-03   2.3408113e-02   1.3737304e-02
   7.0484693e-01   6.7071932e-03   4.6769178e-03   2.2280688e-02   1.3173918e-02
   7.0860162e-01   7.3927408e-03   4.3667919e-03   2.1180314e-02   1.2615332e-02
   7.1235631e-01   8.0632465e-03   4.0595798e-03   2.0107494e-02   1.2062380e-02
   7.1611101e-01   8.7184195e-03   3.7557097e-03   1.9062692e-02   1.1515875e-02
   7.1986570e-01   9.3579892e-03   3.4555997e-03   1.8046330e-02   1.0976610e-02
   7.2362039e-01   9.9817060e-03   3.1596565e-03   1.7058789e-02   1.0445355e-02
   7.2737509e-01   1.0589341e-02   2.8682748e-03   1.6100407e-02   9.9228562e-03
   7.3112978e-01   1.1180688e-02   2.5818356e-03   1.5171478e-02   9.4098302e-03
   7.3488447e-01   1.1755560e-02   2.3007053e-03   1.4272252e-02   8.9069656e-03
   7.3863917e-01   1.2313795e-02   2.0252351e-03   1.3402935e-02   8.4149194e-03
   7.4239386e-01   1.2855252e-02   1.7557593e-03   1.2563688e-02   7.9343153e-03
   7.4614855e-01   1.3379814e-02   1.4925951e-03   1.1754626e-02   7.4657417e-03
   7.4990325e-01   1.3887385e-02   1.2360409e-03   1.0975819e-02   7.0097504e-03
   7.5365794e-01   1.4377893e-02   9.8637627e-04   1.0227289e-02   6.5668545e-03
   7.5741263e-01   1.4851290e-02   7.4386053e-04   9.5090138e-03   6.1375269e-03
   7.6116733e-01   1.5307550e-02   5.0873232e-04   8.8209237e-03   5.7221994e-03
   7.6492202e-01   1.5746672e-02   2.8120882e-04   8.1629027e-03   5.3212605e-03
   7.6867671e-01   1.6168676e-02   6.1485160e-05   7.5347880e-03   4.9350553e-03
   7.7243141e-01   1.6573610e-02   1.5026614e-04   6.9363708e-03   4.5638835e-03
   7.7618610e-01   1.6961539e-02   3.5389568e-04   6.3673958e-03   4.2079989e-03
   7.7994079e-01   1.7332558e-02   5.4927756e-04   5.8275618e-03   3.8676089e-03
   7.8369549e-01   1.7686781e-02   7.3630978e-04   5.3165220e-03   3.5428731e-03
   7.8745018e-01   1.8024345e-02   9.1491446e-04   4.8338842e-03   3.2339037e-03
   7.9120487e-01   1.8345413e-02   1.0850381e-03   4.3792115e-03   2.9407645e-03
   7.9495957e-01   1.8650168e-02   1.2466517e-03   3.9520228e-03   2.6634710e-03
   7.9871426e-01   1.8938816e-02   1.3997506e-03   3.5517935e-03   2.4019901e-03
   8.0246895e-01   1.9211585e-02   1.5443550e-03   3.1779559e-03   2.1562408e-03
   8.0622365e-01   1.9468727e-02   1.6805092e-03   2.8299005e-03   1.9260938e-03
   8.0997834e-01   1.9710511e-02   1.8082819e-03   2.5069765e-03   1.7113721e-03
   8.1373303e-01   1.9937231e-02   1.9277656e-03   2.2084928e-03   1.5118519e-03
   8.1748773e-01   2.0149199e-02   2.0390767e-03   1.9337191e-03   1.3272630e-03
   8.2124242e-01   2.0346747e-02   2.1423545e-03   1.6818869e-03   1.1572897e-03
   8.2499711e-01   2.0530230e-02   2.2377614e-03   1.4521909e-03   1.0015718e-03
   8.2875181e-01   2.0700016e-02   2.3254817e-03   1.2437899e-03   8.5970617e-04
   8.3250650e-01   2.0856497e-02   2.4057215e-03   1.0558083e-03   7.3124736e-04
   8.3626119e-01   2.1000079e-02   2.4787076e-03   8.8733736e-04   6.1570964e-04
   8.4001589e-01   2.1131186e-02   2.5446870e-03   7.3743679e-04   5.1256827e-04
   8.4377058e-01   2.1250258e-02   2.6039260e-03   6.0513610e-04   4.2126134e-04
   8.4752527e-01   2.1357752e-02   2.6567092e-03   4.8943624e-04   3.4119154e-04
   8.5127997e-01   2.1454138e-02   2.7033388e-03   3.8931116e-04   2.7172816e-04
   8.5503466e-01   2.1539901e-02   2.7441331e-03   3.0370951e-04   2.1220910e-04
   8.5878935e-01   2.1615540e-02   2.7794262e-03   2.3155636e-04   1.6194308e-04
   8.6254405e-01   2.1681564e-02   2.8095662e-03   1.7175496e-04   1.2021187e-04
   8.6629874e-01   2.1738495e-02   2.8349143e-03   1.2318858e-04   8.6272694e-05
   8.7005343e-01   2.1786866e-02   2.8558436e-03   8.4722364e-05   5.9360600e-05
   8.7380813e-01   2.1827219e-02   2.8727380e-03   5.5205224e-05   3.8691029e-05
   8.7756282e-01   2.1860105e-02   2.8859906e-03   3.3471804e-05   2.3462361e-05
   8.8131751e-01   2.1886083e-02   2.8960026e-03   1.8344446e-05   1.2858558e-05
   8.8507221e-01   2.1905718e-02   2.9031822e-03   8.6351999e-06   6.0518404e-06
   8.8882690e-01   2.1919582e-02   2.9079428e-03   3.1478611e-06   2.2054106e-06
   8.9258159e-01   2.1928252e-02   2.9107017e-03   6.8002994e-07   4.7619706e-07
   8.9633629e-01   2.1932307e-02   2.9118793e-03   2.5191891e-08   1.7624782e-08
   9.0009098e-01   2.1932331e-02   2.9118969e-03   2.5185914e-08   1.7606855e-08
   9.0384567e-01   2.1928910e-02   2.9111758e-03   6.7954553e-07   4.7474537e-07
   9.0760037e-01   2.1922629e-02   2.9101359e-03   3.1441204e-06   2.1942153e-06
   9.1135506e-01   2.1914073e-02   2.9091943e-03   8.6208129e-06   6.0088672e-06
   9.1510976e-01   2.1903828e-02   2.9087637e-03   1.8305071e-05   1.2741254e-05
   9.1886445e-01   2.1892476e-02   2.9092514e-03   3.3383767e-05   2.3200946e-05
   9.2261914e-01   2.1880595e-02   2.9110577e-03   5.5033088e-05   3.8181892e-05
   9.2637384e-01   2.1868761e-02   2.9145750e-03   8.4416430e-05   5.8459834e-05
   9.3012853e-01   2.1857543e-02   2.9201858e-03   1.2268231e-04   8.4789795e-05
   9.3388322e-01   2.1847504e-02   2.9282625e-03   1.7096232e-04   1.1790362e-04
   9.3763792e-01   2.1839199e-02   2.9391651e-03   2.3036903e-04   1.5850764e-04
   9.4139261e-01   2.1833177e-02   2.9532411e-03   3.0199404e-04   2.0728037e-04
   9.4514730e-01   2.1829974e-02   2.9708234e-03   3.8690596e-04   2.6487033e-04
   9.4890200e-01   2.1830120e-02   2.9922302e-03   4.8614843e-04   3.3189400e-04
   9.5265669e-01   2.1834130e-02   3.0177633e-03   6.0073828e-04   4.0893385e-04
   9.5641138e-01   2.1842508e-02   3.0477075e-03   7.3166359e-04   4.9653648e-04
   9.6016608e-01   2.1855748e-02   3.0823296e-03   8.7988193e-04   5.9521092e-04
   9.6392077e-01   2.1874325e-02   3.1218778e-03   1.0463185e-03   7.0542703e-04
   9.6767546e-01   2.1898702e-02   3.1665804e-03   1.2318646e-03   8.2761406e-04
   9.7143016e-01   2.1929327e-02   3.2166459e-03   1.4373757e-03   9.6215930e-04
   9.7518485e-01   2.1966631e-02   3.2722619e-03   1.6636700e-03   1.1094069e-03
   9.7893954e-01   2.2011026e-02   3.3335944e-03   1.9115270e-03   1.2696571e-03
   9.8269424e-01   2.2062909e-02   3.4007881e-03   2.1816858e-03   1.4431647e-03
   9.8644893e-01   2.2122656e-02   3.4739649e-03   2.4748437e-03   1.6301391e-03
   9.9020362e-01   2.2190625e-02   3.5532247e-03   2.7916552e-03   1.8307432e-03
   9.9395832e-01   2.2267153e-02   3.6386443e-03   3.1327305e-03   2.0450934e-03
   9.9771301e-01   2.2352559e-02   3.7302779e-03   3.4986342e-03   2.2732588e-03
   1.0014677e+00   2.2447137e-02   3.8281564e-03   3.8898846e-03   2.5152617e-03
   1.0052224e+00   2.2551162e-02   3.9322880e-03   4.3069521e-03   2.7710769e-03
   1.0089771e+00   2.2664886e-02   4.0426577e-03   4.7502591e-03   3.0406328e-03
   1.0127318e+00   2.2788540e-02   4.1592279e-03   5.2201783e-03   3.3238110e-03
   1.0164865e+00   2.2922329e-02   4.2819384e-03   5.7170325e-03   3.6204472e-03
   1.0202412e+00   2.3066438e-02   4.4107066e-03   6.2410940e-03   3.9303316e-03
   1.0239959e+00   2.3221025e-02   4.5454281e-03   6.7925836e-03   4.2532099e-03
   1.0277506e+00   2.3386227e-02   4.6859769e-03   7.3716703e-03   4.5887842e-03
   1.0315052e+00   2.3562155e-02   4.8322063e-03   7.9784712e-03   4.9367138e-03
   1.0352599e+00   2.3748897e-02   4.9839487e-03   8.6130509e-03   5.2966168e-03
   1.0390146e+00   2.3946516e-02   5.1410170e-03   9.2754214e-03   5.6680710e-03
   1.0427693e+00   2.4155049e-02   5.3032050e-03   9.9655421e-03   6.0506158e-03
   1.0465240e+00   2.4374512e-02   5.4702879e-03   1.0683320e-02   6.4437532e-03
   1.0502787e+00   2.4604892e-02   5.6420235e-03   1.1428608e-02   6.8469500e-03
   1.0540334e+00   2.4846155e-02   5.8181527e-03   1.2201209e-02   7.2596391e-03
   1.0577881e+00   2.5098241e-02   5.9984008e-03   1.3000873e-02   7.6812217e-03
   1.0615428e+00   2.5361066e-02   6.1824778e-03   1.3827297e-02   8.1110690e-03
   1.0652975e+00   2.5634521e-02   6.3700801e-03   1.4680128e-02   8.5485244e-03
   1.0690522e+00   2.5918475e-02   6.5608910e-03   1.5558963e-02   8.9929053e-03
   1.0728069e+00   2.6212772e-02   6.7545818e-03   1.6463347e-02   9.4435057e-03
   1.0765616e+00   2.6517233e-02   6.9508132e-03   1.7392778e-02   9.8995979e-03
   1.0803163e+00   2.6831655e-02   7.1492361e-03   1.8346703e-02   1.0360435e-02
   1.0840710e+00   2.7155816e-02   7.3494926e-03   1.9324526e-02   1.0825254e-02
   1.0878256e+00   2.7489468e-02   7.5512176e-03   2.0325599e-02   1.1293275e-02
   1.0915803e+00   2.7832342e-02   7.7540394e-03   2.1349234e-02   1.1763709e-02
   1.0953350e+00   2.8184152e-02   7.9575813e-03   2.2394694e-02   1.2235755e-02
   1.0990897e+00   2.8544585e-02   8.1614623e-03   2.3461204e-02   1.2708606e-02
   1.1028444e+00   2.8913314e-02   8.3652988e-03   2.4547943e-02   1.3181446e-02
   1.1065991e+00   2.9289989e-02   8.5687053e-03   2.5654054e-02   1.3653462e-02
   1.1103538e+00   2.9674243e-02   8.7712958e-03   2.6778638e-02   1.4123836e-02
   1.1141085e+00   3.0065691e-02   8.9726846e-03   2.7920761e-02   1.4591754e-02
   1.1178632e+00   3.0463930e-02   9.1724878e-03   2.9079453e-02   1.5056405e-02
   1.1216179e+00   3.0868542e-02   9.3703244e-03   3.0253710e-02   1.5516984e-02
   1.1253726e+00   3.1279093e-02   9.5658170e-03   3.1442496e-02   1.5972697e-02
   1.1291273e+00   3.1695133e-02   9.7585930e-03   3.2644745e-02   1.6422758e-02
   1.1328820e+00   3.2116200e-02   9.9482858e-03   3.3859363e-02   1.6866394e-02
   1.1366367e+00   3.2541817e-02   1.0134536e-02   3.5085228e-02   1.7302848e-02
   1.1403914e+00   3.2971496e-02   1.0316991e-02   3.6321196e-02   1.7731380e-02
   1.1441461e+00   3.3404738e-02   1.0495308e-02   3.7566097e-02   1.8151266e-02
   1.1479007e+00   3.3841034e-02   1.0669153e-02   3.8818743e-02   1.8561804e-02
   1.1516554e+00   3.4279863e-02   1.0838203e-02   4.0077926e-02   1.8962315e-02
   1.1554101e+00   3.4720699e-02   1.1002147e-02   4.1342422e-02   1.9352142e-02
   1.1591648e+00   3.5163005e-02   1.1160684e-02   4.2610994e-02   1.9730653e-02
   1.1629195e+00   3.5606242e-02   1.1313526e-02   4.3882388e-02   2.0097243e-02
   1.1666742e+00   3.6049861e-02   1.1460401e-02   4.5155346e-02   2.0451336e-02
   1.1704289e+00   3.6493310e-02   1.1601047e-02   4.6428596e-02   2.0792383e-02
   1.1741836e+00   3.6936036e-02   1.1735220e-02   4.7700864e-02   2.1119867e-02
   1.1779383e+00   3.7377480e-02   1.1862688e-02   4.8970869e-02   2.1433300e-02
   1.1816930e+00   3.7817082e-02   1.1983236e-02   5.0237331e-02   2.1732227e-02
   1.1854477e+00   3.8254283e-02   1.2096664e-02   5.1498969e-02   2.2016227e-02
   1.1892024e+00   3.8688523e-02   1.2202790e-02   5.2754503e-02   2.2284911e-02
   1.1929571e+00   3.9119245e-02   1.2301446e-02   5.4002660e-02   2.2537925e-02
   1.1967118e+00   3.9545892e-02   1.2392481e-02   5.5242172e-02   2.2774947e-02
   1.2004665e+00   3.9967912e-02   1.2475761e-02   5.6471780e-02   2.2995693e-02
   1.2042211e+00   4.0384757e-02   1.2551171e-02   5.7690234e-02   2.3199913e-02
   1.2079758e+00   4.0795885e-02   1.2618610e-02   5.8896300e-02   2.3387391e-02
   1.2117305e+00   4.1200757e-02   1.2677995e-02   6.0088754e-02   2.3557947e-02
   1.2154852e+00   4.1598844e-02   1.2729259e-02   6.1266392e-02   2.3711436e-02
   1.2192399e+00   4.1989624e-02   1.2772355e-02   6.2428027e-02   2.3847748e-02
   1.2229946e+00   4.2372584e-02   1.2807250e-02   6.3572492e-02   2.3966807e-02
   1.2267493e+00   4.2747220e-02   1.2833927e-02   6.4698641e-02   2.4068572e-02
   1.2305040e+00   4.3113038e-02   1.2852387e-02   6.5805353e-02   2.4153036e-02
   1.2342587e+00   4.3469557e-02   1.2862647e-02   6.6891531e-02   2.4220224e-02
   1.2380134e+00   4.3816305e-02   1.2864739e-02   6.7956105e-02   2.4270195e-02
   1.2417681e+00   4.4152826e-02   1.2858710e-02   6.8998034e-02   2.4303038e-02
   1.2455228e+00   4.4478674e-02   1.2844623e-02   7.0016306e-02   2.4318876e-02
   1.2492775e+00   4.4793420e-02   1.2822556e-02   7.1009940e-02   2.4317859e-02
   1.2530322e+00   4.5096647e-02   1.2792599e-02   7.1977990e-02   2.4300169e-02
   1.2567869e+00   4.5387956e-02   1.2754859e-02   7.2919539e-02   2.4266015e-02
   1.2605415e+00   4.5666961e-02   1.2709452e-02   7.3833710e-02   2.4215632e-02
   1.2642962e+00   4.5933295e-02   1.2656511e-02   7.4719659e-02   2.4149284e-02
   1.2680509e+00   4.6186605e-02   1.2596177e-02   7.5576580e-02   2.4067259e-02
   1.2718056e+00   4.6426558e-02   1.2528606e-02   7.6403706e-02   2.3969867e-02
   1.2755603e+00   4.6652837e-02   1.2453963e-02   7.7200309e-02   2.3857444e-02
   1.2793150e+00   4.6865144e-02   1.2372424e-02   7.7965699e-02   2.3730343e-02
   1.2830697e+00   4.7063199e-02   1.2284173e-02   7.8699229e-02   2.3588942e-02
   1.2868244e+00   4.7246742e-02   1.2189405e-02   7.9400292e-02   2.3433635e-02
   1.2905791e+00   4.7415530e-02   1.2088323e-02   8.0068323e-02   2.3264833e-02
   1.2943338e+00   4.7569342e-02   1.1981138e-02   8.0702801e-02   2.3082964e-02
   1.2980885e+00   4.7707974e-02   1.1868066e-02   8.1303244e-02   2.2888471e-02
   1.3018432e+00   4.7831243e-02   1.1749332e-02   8.1869218e-02   2.2681811e-02
   1.3055979e+00   4.7938987e-02   1.1625165e-02   8.2400330e-02   2.2463451e-02
   1.3093526e+00   4.8031061e-02   1.1495800e-02   8.2896229e-02   2.2233870e-02
   1.3131073e+00   4.8107342e-02   1.1361476e-02   8.3356611e-02   2.1993556e-02
   1.3168619e+00   4.8167727e-02   1.1222436e-02   8.3781215e-02   2.1743006e-02
   1.3206166e+00   4.8212134e-02   1.1078926e-02   8.4169821e-02   2.1482722e-02
   1.3243713e+00   4.8240498e-02   1.0931195e-02   8.4522256e-02   2.1213214e-02
   1.3281260e+00   4.8252776e-02   1.0779492e-02   8.4838390e-02   2.0934992e-02
   1.3318807e+00   4.8248944e-02   1.0624070e-02   8.5118133e-02   2.0648574e-02
   1.3356354e+00   4.8229000e-02   1.0465181e-02   8.5361442e-02   2.0354475e-02
   1.3393901e+00   4.8192957e-02   1.0303077e-02   8.5568314e-02   2.0053213e-02
   1.3431448e+00   4.8140851e-02   1.0138011e-02   8.5738789e-02   1.9745306e-02
   1.3468995e+00   4.8072735e-02   9.9702323e-03   8.5872946e-02   1.9431267e-02
   1.3506542e+00   4.7988681e-02   9.7999913e-03   8.5970909e-02   1.9111609e-02
   1.3544089e+00   4.7888780e-02   9.6275350e-03   8.6032838e-02   1.8786841e-02
   1.3581636e+00   4.7773140e-02   9.4531083e-03   8.6058936e-02   1.8457465e-02
   1.3619183e+00   4.7641888e-02   9.2769528e-03   8.6049440e-02   1.8123979e-02
   1.3656730e+00   4.7495167e-02   9.0993070e-03   8.6004630e-02   1.7786873e-02
   1.3694277e+00   4.7333137e-02   8.9204052e-03   8.5924820e-02   1.7446631e-02
   1.3731823e+00   4.7155976e-02   8.7404777e-03   8.5810359e-02   1.7103727e-02
   1.3769370e+00   4.6963875e-02   8.5597500e-03   8.5661633e-02   1.6758626e-02
   1.3806917e+00   4.6757043e-02   8.3784428e-03   8.5479061e-02   1.6411784e-02
   1.3844464e+00   4.6535702e-02   8.1967715e-03   8.5263096e-02   1.6063646e-02
   1.3882011e+00   4.6300091e-02   8.0149457e-03   8.5014220e-02   1.5714644e-02
   1.3919558e+00   4.6050460e-02   7.8331693e-03   8.4732949e-02   1.5365202e-02
   1.3957105e+00   4.5787075e-02   7.6516401e-03   8.4419825e-02   1.5015729e-02
   1.3994652e+00   4.5510213e-02   7.4705496e-03   8.4075421e-02   1.4666622e-02
   1.4032199e+00   4.5220162e-02   7.2900828e-03   8.3700336e-02   1.4318263e-02
   1.4069746e+00   4.4917226e-02   7.1104177e-03   8.3295193e-02   1.3971025e-02
   1.4107293e+00   4.4601715e-02   6.9317259e-03   8.2860642e-02   1.3625263e-02
   1.4144840e+00   4.4273952e-02   6.7541717e-03   8.2397355e-02   1.3281319e-02
   1.4182387e+00   4.3934271e-02   6.5779123e-03   8.1906024e-02   1.2939521e-02
   1.4219934e+00   4.3583011e-02   6.4030980e-03   8.1387365e-02   1.2600184e-02
   1.4257481e+00   4.3220523e-02   6.2298717e-03   8.0842110e-02   1.2263605e-02
   1.4295027e+00   4.2847166e-02   6.0583689e-03   8.0271010e-02   1.1930069e-02
   1.4332574e+00   4.2463303e-02   5.8887180e-03   7.9674833e-02   1.1599846e-02
   1.4370121e+00   4.2069307e-02   5.7210400e-03   7.9054360e-02   1.1273190e-02
   1.4407668e+00   4.1665556e-02   5.5554487e-03   7.8410388e-02   1.0950340e-02
   1.4445215e+00   4.1252431e-02   5.3920505e-03   7.7743725e-02   1.0631522e-02
   1.4482762e+00   4.0830322e-02   5.2309448e-03   7.7055190e-02   1.0316947e-02
   1.4520309e+00   4.0399620e-02   5.0722238e-03   7.6345612e-02   1.0006810e-02
   1.4557856e+00   3.9960719e-02   4.9159725e-03   7.5615828e-02   9.7012923e-03
   1.4595403e+00   3.9514018e-02   4.7622691e-03   7.4866682e-02   9.4005624e-03
   1.4632950e+00   3.9059918e-02   4.6111849e-03   7.4099024e-02   9.1047735e-03
   1.4670497e+00   3.8598820e-02   4.4627846e-03   7.3313709e-02   8.8140655e-03
   1.4708044e+00   3.8131127e-02   4.3171262e-03   7.2511594e-02   8.5285650e-03
   1.4745591e+00   3.7657242e-02   4.1742612e-03   7.1693538e-02   8.2483852e-03
   1.4783138e+00   3.7177569e-02   4.0342349e-03   7.0860401e-02   7.9736268e-03
   1.4820685e+00   3.6692511e-02   3.8970865e-03   7.0013043e-02   7.7043778e-03
   1.4858231e+00   3.6202468e-02   3.7628492e-03   6.9152323e-02   7.4407142e-03
   1.4895778e+00   3.5707842e-02   3.6315505e-03   6.8279094e-02   7.1826999e-03
   1.4933325e+00   3.5209028e-02   3.5032123e-03   6.7394209e-02   6.9303878e-03
   1.4970872e+00   3.4706422e-02   3.3778510e-03   6.6498514e-02   6.6838195e-03
   1.5008419e+00   3.4200416e-02   3.2554779e-03   6.5592849e-02   6.4430261e-03
   1.5045966e+00   3.3691398e-02   3.1360993e-03   6.4678048e-02   6.2080282e-03
   1.5083513e+00   3.3179750e-02   3.0197166e-03   6.3754937e-02   5.9788370e-03
   1.5121060e+00   3.2665853e-02   2.9063269e-03   6.2824331e-02   5.7554540e-03
   1.5158607e+00   3.2150081e-02   2.7959226e-03   6.1887039e-02   5.5378716e-03
   1.5196154e+00   3.1632802e-02   2.6884920e-03   6.0943856e-02   5.3260739e-03
   1.5233701e+00   3.1114379e-02   2.5840197e-03   5.9995567e-02   5.1200368e-03
   1.5271248e+00   3.0595169e-02   2.4824862e-03   5.9042945e-02   4.9197283e-03
   1.5308795e+00   3.0075524e-02   2.3838687e-03   5.8086749e-02   4.7251091e-03
   1.5346342e+00   2.9555786e-02   2.2881409e-03   5.7127725e-02   4.5361333e-03
   1.5383889e+00   2.9036292e-02   2.1952735e-03   5.6166606e-02   4.3527482e-03
   1.5421435e+00   2.8517371e-02   2.1052341e-03   5.5204107e-02   4.1748952e-03
   1.5458982e+00   2.7999346e-02   2.0179880e-03   5.4240930e-02   4.0025099e-03
   1.5496529e+00   2.7482530e-02   1.9334973e-03   5.3277761e-02   3.8355228e-03
   1.5534076e+00   2.6967228e-02   1.8517224e-03   5.2315268e-02   3.6738595e-03
   1.5571623e+00   2.6453738e-02   1.7726213e-03   5.1354102e-02   3.5174410e-03
   1.5609170e+00   2.5942349e-02   1.6961499e-03   5.0394898e-02   3.3661843e-03
   1.5646717e+00   2.5433341e-02   1.6222625e-03   4.9438272e-02   3.2200027e-03
   1.5684264e+00   2.4926985e-02   1.5509117e-03   4.8484822e-02   3.0788058e-03
   1.5721811e+00   2.4423545e-02   1.4820489e-03   4.7535129e-02   2.9425006e-03
   1.5759358e+00   2.3923272e-02   1.4156239e-03   4.6589754e-02   2.8109911e-03
   1.5796905e+00   2.3426412e-02   1.3515856e-03   4.5649238e-02   2.6841790e-03
   1.5834452e+00   2.2933200e-02   1.2898820e-03   4.4714105e-02   2.5619639e-03
   1.5871999e+00   2.2443861e-02   1.2304600e-03   4.3784859e-02   2.4442437e-03
   1.5909546e+00   2.1958612e-02   1.1732663e-03   4.2861984e-02   2.3309147e-03
   1.5947093e+00   2.1477660e-02   1.1182465e-03   4.1945945e-02   2.2218723e-03
   1.5984639e+00   2.1001202e-02   1.0653464e-03   4.1037188e-02   2.1170105e-03
   1.6022186e+00   2.0529427e-02   1.0145111e-03   4.0136139e-02   2.0162231e-03
   1.6059733e+00   2.0062513e-02   9.6568578e-04   3.9243204e-02   1.9194030e-03
   1.6097280e+00   1.9600630e-02   9.1881545e-04   3.8358770e-02   1.8264433e-03
   1.6134827e+00   1.9143939e-02   8.7384526e-04   3.7483206e-02   1.7372369e-03
   1.6172374e+00   1.8692590e-02   8.3072051e-04   3.6616858e-02   1.6516770e-03
   1.6209921e+00   1.8246726e-02   7.8938678e-04   3.5760057e-02   1.5696570e-03
   1.6247468e+00   1.7806479e-02   7.4978996e-04   3.4913113e-02   1.4910712e-03
   1.6285015e+00   1.7371973e-02   7.1187641e-04   3.4076317e-02   1.4158144e-03
   1.6322562e+00   1.6943323e-02   6.7559299e-04   3.3249942e-02   1.3437824e-03
   1.6360109e+00   1.6520636e-02   6.4088715e-04   3.2434242e-02   1.2748722e-03
   1.6397656e+00   1.6104009e-02   6.0770696e-04   3.1629455e-02   1.2089817e-03
   1.6435203e+00   1.5693531e-02   5.7600124e-04   3.0835797e-02   1.1460105e-03
   1.6472750e+00   1.5289283e-02   5.4571954e-04   3.0053471e-02   1.0858593e-03
   1.6510297e+00   1.4891338e-02   5.1681225e-04   2.9282659e-02   1.0284306e-03
   1.6547843e+00   1.4499761e-02   4.8923061e-04   2.8523530e-02   9.7362829e-04
   1.6585390e+00   1.4114607e-02   4.6292674e-04   2.7776232e-02   9.2135818e-04
   1.6622937e+00   1.3735928e-02   4.3785375e-04   2.7040900e-02   8.7152782e-04
   1.6660484e+00   1.3363763e-02   4.1396568e-04   2.6317651e-02   8.2404662e-04
   1.6698031e+00   1.2998147e-02   3.9121758e-04   2.5606590e-02   7.7882592e-04
   1.6735578e+00   1.2639108e-02   3.6956552e-04   2.4907802e-02   7.3577905e-04
   1.6773125e+00   1.2286667e-02   3.4896662e-04   2.4221361e-02   6.9482134e-04
   1.6810672e+00   1.1940835e-02   3.2937906e-04   2.3547326e-02   6.5587022e-04
   1.6848219e+00   1.1601622e-02   3.1076208e-04   2.2885741e-02   6.1884517e-04
   1.6885766e+00   1.1269027e-02   2.9307602e-04   2.2236637e-02   5.8366780e-04
   1.6923313e+00   1.0943045e-02   2.7628231e-04   2.1600033e-02   5.5026183e-04
   1.6960860e+00   1.0623666e-02   2.6034345e-04   2.0975935e-02   5.1855314e-04
   1.6998407e+00   1.0310872e-02   2.4522307e-04   2.0364335e-02   4.8846974e-04
   1.7035954e+00   1.0004642e-02   2.3088586e-04   1.9765217e-02   4.5994179e-04
   1.7073501e+00   9.7049470e-03   2.1729762e-04   1.9178550e-02   4.3290157e-04
   1.7111047e+00   9.4117556e-03   2.0442523e-04   1.8604295e-02   4.0728351e-04
   1.7148594e+00   9.1250304e-03   1.9223665e-04   1.8042401e-02   3.8302413e-04
   1.7186141e+00   8.8447295e-03   1.8070089e-04   1.7492807e-02   3.6006207e-04
   1.7223688e+00   8.5708068e-03   1.6978804e-04   1.6955444e-02   3.3833802e-04
   1.7261235e+00   8.3032119e-03   1.5946921e-04   1.6430233e-02   3.1779474e-04
   1.7298782e+00   8.0418906e-03   1.4971655e-04   1.5917086e-02   2.9837700e-04
   1.7336329e+00   7.7867848e-03   1.4050320e-04   1.5415907e-02   2.8003156e-04
   1.7373876e+00   7.5378331e-03   1.3180331e-04   1.4926594e-02   2.6270714e-04
   1.7411423e+00   7.2949705e-03   1.2359201e-04   1.4449035e-02   2.4635438e-04
   1.7448970e+00   7.0581291e-03   1.1584537e-04   1.3983113e-02   2.3092581e-04
   1.7486517e+00   6.8272380e-03   1.0854040e-04   1.3528704e-02   2.1637581e-04
   1.7524064e+00   6.6022236e-03   1.0165502e-04   1.3085677e-02   2.0266055e-04
   1.7561611e+00   6.3830097e-03   9.5168059e-05   1.2653896e-02   1.8973797e-04
   1.7599158e+00   6.1695179e-03   8.9059191e-05   1.2233221e-02   1.7756773e-04
   1.7636705e+00   5.9616675e-03   8.3308955e-05   1.1823506e-02   1.6611119e-04
   1.7674251e+00   5.7593757e-03   7.7898710e-05   1.1424598e-02   1.5533130e-04
   1.7711798e+00   5.5625583e-03   7.2810619e-05   1.1036345e-02   1.4519263e-04
   1.7749345e+00   5.3711291e-03   6.8027621e-05   1.0658587e-02   1.3566128e-04
   1.7786892e+00   5.1850005e-03   6.3533412e-05   1.0291162e-02   1.2670485e-04
   1.7824439e+00   5.0040836e-03   5.9312418e-05   9.9339057e-03   1.1829238e-04
   1.7861986e+00   4.8282885e-03   5.5349776e-05   9.5866489e-03   1.1039432e-04
   1.7899533e+00   4.6575242e-03   5.1631306e-05   9.2492216e-03   1.0298248e-04
   1.7937080e+00   4.4916987e-03   4.8143491e-05   8.9214512e-03   9.6029990e-05
   1.7974627e+00   4.3307194e-03   4.4873453e-05   8.6031632e-03   8.9511233e-05
   1.8012174e+00   4.1744934e-03   4.1808931e-05   8.2941815e-03   8.3401823e-05
   1.8049721e+00   4.0229269e-03   3.8938258e-05   7.9943287e-03   7.7678551e-05
   1.8087268e+00   3.8759261e-03   3.6250338e-05   7.7034265e-03   7.2319343e-05
   1.8124815e+00   3.7333969e-03   3.3734627e-05   7.4212955e-03   6.7303220e-05
   1.8162362e+00   3.5952451e-03   3.1381108e-05   7.1477562e-03   6.2610249e-05
   1.8199909e+00   3.4613767e-03   2.9180274e-05   6.8826285e-03   5.8221509e-05
   1.8237455e+00   3.3316976e-03   2.7123104e-05   6.6257325e-03   5.4119047e-05
   1.8275002e+00   3.2061143e-03   2.5201045e-05   6.3768881e-03   5.0285837e-05
   1.8312549e+00   3.0845333e-03   2.3405992e-05   6.1359159e-03   4.6705744e-05
   1.8350096e+00   2.9668618e-03   2.1730268e-05   5.9026369e-03   4.3363486e-05
   1.8387643e+00   2.8530074e-03   2.0166609e-05   5.6768730e-03   4.0244596e-05
   1.8425190e+00   2.7428783e-03   1.8708141e-05   5.4584469e-03   3.7335386e-05
   1.8462737e+00   2.6363835e-03   1.7348364e-05   5.2471825e-03   3.4622914e-05
   1.8500284e+00   2.5334327e-03   1.6081137e-05   5.0429049e-03   3.2094949e-05
   1.8537831e+00   2.4339365e-03   1.4900661e-05   4.8454406e-03   2.9739938e-05
   1.8575378e+00   2.3378063e-03   1.3801460e-05   4.6546177e-03   2.7546976e-05
   1.8612925e+00   2.2449545e-03   1.2778371e-05   4.4702659e-03   2.5505774e-05
   1.8650472e+00   2.1552947e-03   1.1826522e-05   4.2922169e-03   2.3606629e-05
   1.8688019e+00   2.0687413e-03   1.0941325e-05   4.1203042e-03   2.1840397e-05
   1.8725566e+00   1.9852100e-03   1.0118457e-05   3.9543634e-03   2.0198465e-05
   1.8763113e+00   1.9046177e-03   9.3538494e-06   3.7942320e-03   1.8672724e-05
   1.8800660e+00   1.8268823e-03   8.6436730e-06   3.6397500e-03   1.7255544e-05
   1.8838206e+00   1.7519231e-03   7.9843277e-06   3.4907597e-03   1.5939750e-05
   1.8875753e+00   1.6796608e-03   7.3724295e-06   3.3471056e-03   1.4718596e-05
   1.8913300e+00   1.6100172e-03   6.8047996e-06   3.2086347e-03   1.3585747e-05
   1.8950847e+00   1.5429156e-03   6.2784534e-06   3.0751966e-03   1.2535252e-05
   1.8988394e+00   1.4782805e-03   5.7905899e-06   2.9466435e-03   1.1561528e-05
   1.9025941e+00   1.4160379e-03   5.3385822e-06   2.8228301e-03   1.0659337e-05
   1.9063488e+00   1.3561151e-03   4.9199673e-06   2.7036138e-03   9.8237686e-06
   1.9101035e+00   1.2984411e-03   4.5324378e-06   2.5888546e-03   9.0502217e-06
   1.9138582e+00   1.2429459e-03   4.1738324e-06   2.4784155e-03   8.3343869e-06
   1.9176129e+00   1.1895614e-03   3.8421282e-06   2.3721620e-03   7.6722300e-06
   1.9213676e+00   1.1382205e-03   3.5354328e-06   2.2699625e-03   7.0599768e-06
   1.9251223e+00   1.0888579e-03   3.2519762e-06   2.1716880e-03   6.4940977e-06
   1.9288770e+00   1.0414095e-03   2.9901045e-06   2.0772126e-03   5.9712935e-06
   1.9326317e+00   9.9581296e-04   2.7482724e-06   1.9864129e-03   5.4884821e-06
   1.9363864e+00   9.5200704e-04   2.5250371e-06   1.8991686e-03   5.0427855e-06
   1.9401410e+00   9.0993218e-04   2.3190520e-06   1.8153620e-03   4.6315177e-06
   1.9438957e+00   8.6953019e-04   2.1290611e-06   1.7348783e-03   4.2521729e-06
   1.9476504e+00   8.3074433e-04   1.9538933e-06   1.6576053e-03   3.9024148e-06
   1.9514051e+00   7.9351928e-04   1.7924574e-06   1.5834337e-03   3.5800662e-06
   1.9551598e+00   7.5780115e-04   1.6437366e-06   1.5122572e-03   3.2830988e-06
   1.9589145e+00   7.2353743e-04   1.5067848e-06   1.4439718e-03   3.0096243e-06
   1.9626692e+00   6.9067702e-04   1.3807212e-06   1.3784764e-03   2.7578856e-06
   1.9664239e+00   6.5917020e-04   1.2647266e-06   1.3156728e-03   2.5262480e-06
   1.9701786e+00   6.2896860e-04   1.1580397e-06   1.2554650e-03   2.3131919e-06
   1.9739333e+00   6.0002521e-04   1.0599526e-06   1.1977602e-03   2.1173052e-06
   1.9776880e+00   5.7229432e-04   9.6980831e-07   1.1424677e-03   1.9372763e-06
   1.9814427e+00   5.4573156e-04   8.8699653e-07   1.0894995e-03   1.7718873e-06
   1.9851974e+00   5.2029384e-04   8.1095114e-07   1.0387704e-03   1.6200083e-06
   1.9889521e+00   4.9593932e-04   7.4114700e-07   9.9019737e-04   1.4805912e-06
   1.9927068e+00   4.7262744e-04   6.7709732e-07   9.4369994e-04   1.3526643e-06
   1.9964614e+00   4.5031885e-04   6.1835098e-07   8.9920007e-04   1.2353271e-06
   2.0002161e+00   4.2897540e-04   5.6449020e-07   8.5662208e-04   1.1277458e-06
   2.0039708e+00   4.0856013e-04   5.1512817e-07   8.1589263e-04   1.0291481e-06
   2.0077255e+00   3.8903725e-04   4.6990698e-07   7.7694064e-04   9.3881948e-07
   2.0114802e+00   3.7037210e-04   4.2849558e-07   7.3969729e-04   8.5609916e-07
   2.0152349e+00   3.5253112e-04   3.9058793e-07   7.0409595e-04   7.8037608e-07
   2.0189896e+00   3.3548186e-04   3.5590121e-07   6.7007214e-04   7.1108561e-07
   2.0227443e+00   3.1919293e-04   3.2417419e-07   6.3756350e-04   6.4770619e-07
   2.0264990e+00   3.0363399e-04   2.9516570e-07   6.0650971e-04   5.8975628e-07
   2.0302537e+00   2.8877571e-04   2.6865318e-07   5.7685247e-04   5.3679150e-07
   2.0340084e+00   2.7458975e-04   2.4443133e-07   5.4853546e-04   4.8840194e-07
   2.0377631e+00   2.6104875e-04   2.2231087e-07   5.2150426e-04   4.4420962e-07
   2.0415178e+00   2.4812629e-04   2.0211737e-07   4.9570633e-04   4.0386622e-07
   2.0452725e+00   2.3579690e-04   1.8369012e-07   4.7109096e-04   3.6705087e-07
   2.0490272e+00   2.2403596e-04   1.6688118e-07   4.4760923e-04   3.3346809e-07
   2.0527818e+00   2.1281978e-04   1.5155438e-07   4.2521393e-04   3.0284594e-07
   2.0565365e+00   2.0212547e-04   1.3758444e-07   4.0385956e-04   2.7493424e-07
   2.0602912e+00   1.9193102e-04   1.2485616e-07   3.8350225e-04   2.4950293e-07
   2.0640459e+00   1.8221518e-04   1.1326368e-07   3.6409975e-04   2.2634056e-07
   2.0678006e+00   1.7295752e-04   1.0270970e-07   3.4561133e-04   2.0525284e-07
   2.0715553e+00   1.6413835e-04   9.3104907e-08   3.2799781e-04   1.8606134e-07
   2.0753100e+00   1.5573873e-04   8.4367293e-08   3.1122143e-04   1.6860230e-07
   2.0790647e+00   1.4774042e-04   7.6421621e-08   2.9524589e-04   1.5272542e-07
   2.0828194e+00   1.4012590e-04   6.9198887e-08   2.8003626e-04   1.3829288e-07
   2.0865741e+00   1.3287830e-04   6.2635832e-08   2.6555894e-04   1.2517831e-07
   2.0903288e+00   1.2598142e-04   5.6674489e-08   2.5178163e-04   1.1326593e-07
   2.0940835e+00   1.1941968e-04   5.1261764e-08   2.3867330e-04   1.0244967e-07
   2.0978382e+00   1.1317813e-04   4.6349044e-08   2.2620413e-04   9.2632438e-08
   2.1015929e+00   1.0724239e-04   4.1891844e-08   2.1434546e-04   8.3725353e-08
   2.1053476e+00   1.0159868e-04   3.7849466e-08   2.0306981e-04   7.5647119e-08
   2.1091022e+00   9.6233744e-05   3.4184701e-08   1.9235076e-04   6.8323398e-08
   2.1128569e+00   9.1134889e-05   3.0863536e-08   1.8216299e-04   6.1686243e-08
   2.1166116e+00   8.6289926e-05   2.7854900e-08   1.7248219e-04   5.5673577e-08
   2.1203663e+00   8.1687171e-05   2.5130416e-08   1.6328506e-04   5.0228710e-08
   2.1241210e+00   7.7315420e-05   2.2664182e-08   1.5454924e-04   4.5299889e-08
   2.1278757e+00   7.3163938e-05   2.0432564e-08   1.4625333e-04   4.0839895e-08
   2.1316304e+00   6.9222437e-05   1.8414005e-08   1.3837679e-04   3.6805660e-08
   2.1353851e+00   6.5481064e-05   1.6588853e-08   1.3089997e-04   3.3157917e-08
   2.1391398e+00   6.1930384e-05   1.4939199e-08   1.2380404e-04   2.9860883e-08
   2.1428945e+00   5.8561364e-05   1.3448730e-08   1.1707097e-04   2.6881963e-08
   2.1466492e+00   5.5365360e-05   1.2102590e-08   1.1068352e-04   2.4191476e-08
   2.1504039e+00   5.2334100e-05   1.0887262e-08   1.0462517e-04   2.1762408e-08
   2.1541586e+00   4.9459674e-05   9.7904440e-09   9.8880127e-05   1.9570182e-08
   2.1579133e+00   4.6734514e-05   8.8009518e-09   9.3433296e-05   1.7592446e-08
   2.1616680e+00   4.4151390e-05   7.9086174e-09   8.8270236e-05   1.5808884e-08
   2.1654226e+00   4.1703387e-05   7.1042017e-09   8.3377145e-05   1.4201033e-08
   2.1691773e+00   3.9383901e-05   6.3793133e-09   7.8740836e-05   1.2752124e-08
   2.1729320e+00   3.7186622e-05   5.7263336e-09   7.4348711e-05   1.1446932e-08
   2.1766867e+00   3.5105525e-05   5.1383485e-09   7.0188736e-05   1.0271641e-08
   2.1804414e+00   3.3134856e-05   4.6090858e-09   6.6249425e-05   9.2137159e-09
   2.1841961e+00   3.1269124e-05   4.1328581e-09   6.2519810e-05   8.2617910e-09
   2.1879508e+00   2.9503088e-05   3.7045100e-09   5.8989426e-05   7.4055638e-09
   2.1917055e+00   2.7831751e-05   3.3193708e-09   5.5648288e-05   6.6356994e-09
   2.1954602e+00   2.6250343e-05   2.9732103e-09   5.2486873e-05   5.9437438e-09
   2.1992149e+00   2.4754318e-05   2.6621986e-09   4.9496100e-05   5.3220429e-09
   2.2029696e+00   2.3339341e-05   2.3828701e-09   4.6667309e-05   4.7636705e-09
   2.2067243e+00   2.2001283e-05   2.1320900e-09   4.3992250e-05   4.2623611e-09
   2.2104790e+00   2.0736206e-05   1.9070235e-09   4.1463060e-05   3.8124492e-09
   2.2142337e+00   1.9540362e-05   1.7051086e-09   3.9072248e-05   3.4088141e-09
   2.2179884e+00   1.8410180e-05   1.5240305e-09   3.6812680e-05   3.0468294e-09
   2.2217430e+00   1.7342259e-05   1.3616987e-09   3.4677564e-05   2.7223167e-09
   2.2254977e+00   1.6333365e-05   1.2162258e-09   3.2660433e-05   2.4315038e-09
   2.2292524e+00   1.5380417e-05   1.0859090e-09   3.0755134e-05   2.1709869e-09
   2.2330071e+00   1.4480484e-05   9.6921187e-10   2.8955812e-05   1.9376954e-09
   2.2367618e+00   1.3630780e-05   8.6474937e-10   2.7256896e-05   1.7288607e-09
   2.2405165e+00   1.2828653e-05   7.7127302e-10   2.5653091e-05   1.5419873e-09
   2.2442712e+00   1.2071585e-05   6.8765800e-10   2.4139359e-05   1.3748269e-09
   2.2480259e+00   1.1357178e-05   6.1289130e-10   2.2710913e-05   1.2253547e-09
   2.2517806e+00   1.0683157e-05   5.4606097e-10   2.1363204e-05   1.0917476e-09
   2.2555353e+00   1.0047358e-05   4.8634633e-10   2.0091910e-05   9.7236540e-10
   2.2592900e+00   9.4477281e-06   4.3300919e-10   1.8892923e-05   8.6573235e-10
   2.2630447e+00   8.8823150e-06   3.8538575e-10   1.7762345e-05   7.7052163e-10
   2.2667994e+00   8.3492667e-06   3.4287940e-10   1.6696472e-05   6.8554058e-10
   2.2705541e+00   7.8468246e-06   3.0495407e-10   1.5691791e-05   6.0971766e-10
   2.2743088e+00   7.3733202e-06   2.7112834e-10   1.4744966e-05   5.4209046e-10
   2.2780634e+00   6.9271701e-06   2.4096997e-10   1.3852831e-05   4.8179497e-10
   2.2818181e+00   6.5068725e-06   2.1409110e-10   1.3012386e-05   4.2805579e-10
   2.2855728e+00   6.1110031e-06   1.9014375e-10   1.2220783e-05   3.8017734e-10
   2.2893275e+00   5.7382113e-06   1.6881592e-10   1.1475322e-05   3.3753587e-10
   2.2930822e+00   5.3872170e-06   1.4982792e-10   1.0773444e-05   2.9957226e-10
   2.2968369e+00   5.0568070e-06   1.3292915e-10   1.0112723e-05   2.6578553e-10
   2.3005916e+00   4.7458315e-06   1.1789514e-10   9.4908623e-06   2.3572697e-10
   2.3043463e+00   4.4532016e-06   1.0452495e-10   8.9056835e-06   2.0899482e-10
   2.3081010e+00   4.1778857e-06   9.2638700e-11   8.3551249e-06   1.8522951e-10
   2.3118557e+00   3.9189071e-06   8.2075495e-11   7.8372337e-06   1.6410937e-10
   2.3156104e+00   3.6753412e-06   7.2691435e-11   7.3501613e-06   1.4534671e-10
   2.3193651e+00   3.4463129e-06   6.4357884e-11   6.8921581e-06   1.2868437e-10
   2.3231198e+00   3.2309939e-06   5.6959893e-11   6.4615682e-06   1.1389253e-10
   2.3268745e+00   3.0286007e-06   5.0394783e-11   6.0568251e-06   1.0076591e-10
   2.3306292e+00   2.8383921e-06   4.4570869e-11   5.6764469e-06   8.9121218e-11
   2.3343838e+00   2.6596673e-06   3.9406316e-11   5.3190324e-06   7.8794840e-11
   2.3381385e+00   2.4917637e-06   3.4828109e-11   4.9832566e-06   6.9640797e-11
   2.3418932e+00   2.3340547e-06   3.0771126e-11   4.6678669e-06   6.1528891e-11
   2.3456479e+00   2.1859484e-06   2.7177306e-11   4.3716798e-06   5.4343041e-11
   2.3494026e+00   2.0468854e-06   2.3994907e-11   4.0935765e-06   4.7979797e-11
   2.3531573e+00   1.9163372e-06   2.1177830e-11   3.8325006e-06   4.2346993e-11
   2.3569120e+00   1.7938047e-06   1.8685026e-11   3.5874540e-06   3.7362554e-11
   2.3606667e+00   1.6788166e-06   1.6479951e-11   3.3574943e-06   3.2953418e-11
   2.3644214e+00   1.5709279e-06   1.4530085e-11   3.1417318e-06   2.9054566e-11
   2.3681761e+00   1.4697187e-06   1.2806502e-11   2.9393265e-06   2.5608163e-11
   2.3719308e+00   1.3747925e-06   1.1283483e-11   2.7494861e-06   2.2562785e-11
   2.3756855e+00   1.2857754e-06   9.9381642e-12   2.5714625e-06   1.9872719e-11
   2.3794402e+00   1.2023147e-06   8.7502328e-12   2.4045505e-06   1.7497351e-11
   2.3831949e+00   1.1240775e-06   7.7016468e-12   2.2480847e-06   1.5400607e-11
   2.3869496e+00   1.0507502e-06   6.7763875e-12   2.1014378e-06   1.3550458e-11
   2.3907042e+00   9.8203710e-07   5.9602380e-12   1.9640183e-06   1.1918479e-11
   2.3944589e+00   9.1765932e-07   5.2405856e-12   1.8352689e-06   1.0479451e-11
   2.3982136e+00   8.5735420e-07   4.6062443e-12   1.7146641e-06   9.2110067e-12

